Towards a better coordination of Multimessenger observations: VO and future developments

Context. Towards the multimessenger era, the scientific demand for simultaneous observations with different facilities is continuously increasing. The main challenges of coordinating observations is the determination of common visibility and respective scheduling constraints to find common free slots. While all this information is publicly available via the respective observatory web pages, it is cumbersome to find this information from a large diversity of web interfaces and web tables. Aims. Coordinated observations have been planned already, but their number will continue to increase, and the larger complexity requires much better use of automatic routines. Methods. Automatic tools are not able to obtain visibility and planning information from web interfaces. Standard interfaces between observatories need to be developed to use automatic tools. We present two Virtual Observatory (VO) protocols ObjVisSAP and ObsLocTAP that work with a URL-based query approach with standardized query parameters and standardized output. Clients can pull the required information directly from the respective observatories and compute overlapping, unplanned, visibility intervals. Many other use cases are possible. Results. A prototype service has been implemented by the INTEGRAL mission and a very simple client script queries visibility intervals for given coordinates within the next 30 days. An observer can quickly see whether a source is observable within the near future. Other missions are on their way to implement the services. Conclusions. Once the major observatories have implemented the services and powerful tools are available that rely on getting visibility and planning observations via these protocols, we expect many other, also ground-based, observatories to follow. We are developing documentation to support observatories with the implementation.

==> integral_obsloc.json <==

[

{"s_fov":"N/A","dec1":"-46.2328611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"1800",
"exp_start_time":"2003-12-03T07:48:51Z","filter_number":"0","exposure_id":"1390001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8093333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T08:18:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.2002222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T02:42:42Z","filter_number":"0","exposure_id":"1390002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6999167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T03:12:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0953056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T03:14:31Z","filter_number":"0","exposure_id":"1390003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5828333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T03:44:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0899167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T03:46:27Z","filter_number":"0","exposure_id":"1390004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7978333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T04:16:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1988611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T04:18:16Z","filter_number":"0","exposure_id":"1390005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8047083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T04:48:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2321111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T04:50:05Z","filter_number":"0","exposure_id":"1390006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8035417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T05:20:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1895278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T05:21:54Z","filter_number":"0","exposure_id":"1390007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8029167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T05:51:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0713333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T05:53:43Z","filter_number":"0","exposure_id":"1390008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8116667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T06:23:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0641389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T06:25:32Z","filter_number":"0","exposure_id":"1390009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5582917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T06:55:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1874722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T06:57:21Z","filter_number":"0","exposure_id":"1390010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.672","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T07:27:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2319722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T07:29:10Z","filter_number":"0","exposure_id":"1390011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7964583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T07:59:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1973333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T08:00:59Z","filter_number":"0","exposure_id":"1390012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9215833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T08:30:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0838056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T08:32:48Z","filter_number":"0","exposure_id":"1390013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0374167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T09:02:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1973333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T09:04:37Z","filter_number":"0","exposure_id":"1390014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9215833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T09:34:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2319722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T09:36:26Z","filter_number":"0","exposure_id":"1390015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7964583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T10:06:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1874722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T10:08:15Z","filter_number":"0","exposure_id":"1390016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.672","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T10:38:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0641389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T10:40:04Z","filter_number":"0","exposure_id":"1390017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5582917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T11:10:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0713333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T11:11:53Z","filter_number":"0","exposure_id":"1390018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8116667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-03T11:41:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1895278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-03T11:43:42Z","filter_number":"0","exposure_id":"1390019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8029167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T12:13:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2321111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T12:15:31Z","filter_number":"0","exposure_id":"1390020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8035417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T12:45:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1988611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T12:47:20Z","filter_number":"0","exposure_id":"1390021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8047083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T01:17:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0899167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T01:19:09Z","filter_number":"0","exposure_id":"1390022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7978333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T01:49:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0953056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T01:51:05Z","filter_number":"0","exposure_id":"1390023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5828333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T02:21:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2002222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T02:22:54Z","filter_number":"0","exposure_id":"1390024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6999167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T02:52:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2323056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T02:54:43Z","filter_number":"0","exposure_id":"1390025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8098333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T03:24:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1913889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T03:26:32Z","filter_number":"0","exposure_id":"1390026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9202917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T03:56:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0776944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T03:58:21Z","filter_number":"0","exposure_id":"1390027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0389167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T04:28:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0833333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T04:30:10Z","filter_number":"0","exposure_id":"1390028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.24325","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T05:00:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1931111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T05:01:59Z","filter_number":"0","exposure_id":"1390029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0257083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T05:31:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2325833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T05:33:55Z","filter_number":"0","exposure_id":"1390030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8154167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T06:03:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2015",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T06:05:44Z","filter_number":"0","exposure_id":"1390031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6055833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T06:35:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1000278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T06:37:33Z","filter_number":"0","exposure_id":"1390032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3894167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T07:07:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1042778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T07:09:23Z","filter_number":"0","exposure_id":"1390033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2149583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T07:39:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2027222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T07:41:12Z","filter_number":"0","exposure_id":"1390034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5205","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T08:11:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2329167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T08:13:01Z","filter_number":"0","exposure_id":"1390035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.820375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T08:43:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.19475",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T08:44:50Z","filter_number":"0","exposure_id":"1390036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1206667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T09:14:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0883889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T09:16:39Z","filter_number":"0","exposure_id":"1390037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4274583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T09:46:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.19475",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T09:48:28Z","filter_number":"0","exposure_id":"1390038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1206667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T10:18:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2329167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T10:20:17Z","filter_number":"0","exposure_id":"1390039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.820375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T10:50:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2027222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T10:52:06Z","filter_number":"0","exposure_id":"1390040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5205","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T11:22:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1042778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T11:23:55Z","filter_number":"0","exposure_id":"1390041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2149583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T11:53:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1000278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T11:55:44Z","filter_number":"0","exposure_id":"1390042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3894167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T12:25:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2015",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T12:27:33Z","filter_number":"0","exposure_id":"1390043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6055833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T12:57:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2325833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T12:59:22Z","filter_number":"0","exposure_id":"1390044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8154167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T01:29:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1931111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T01:31:18Z","filter_number":"0","exposure_id":"1390045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0257083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T02:01:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0833333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T02:03:07Z","filter_number":"0","exposure_id":"1390046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.24325","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T02:33:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0776944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T02:34:56Z","filter_number":"0","exposure_id":"1390047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0389167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T03:04:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1913889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"84600",
"exp_start_time":"2003-12-04T03:06:45Z","filter_number":"0","exposure_id":"1390048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9202917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T03:36:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.2303889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-04T04:05:38Z","filter_number":"0","exposure_id":"1390049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8115833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T04:35:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1982778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-04T04:37:26Z","filter_number":"0","exposure_id":"1390050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7015417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T05:07:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0933611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-04T05:09:14Z","filter_number":"0","exposure_id":"1390051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.584375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T05:39:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0879444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-04T05:41:10Z","filter_number":"0","exposure_id":"1390052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7994167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T06:11:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1968889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-04T06:12:58Z","filter_number":"0","exposure_id":"1390053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8064583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T06:42:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2301667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-04T06:44:46Z","filter_number":"0","exposure_id":"1390054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8054167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T07:14:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1876389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-04T07:16:34Z","filter_number":"0","exposure_id":"1390055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8049167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T07:46:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.0691667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T08:02:41Z","filter_number":"0","exposure_id":"1390056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8141667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T08:32:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0619444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T08:34:29Z","filter_number":"0","exposure_id":"1390057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5609167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T09:04:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.18525",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T09:06:17Z","filter_number":"0","exposure_id":"1390058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6745","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T09:36:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2297222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T09:38:05Z","filter_number":"0","exposure_id":"1390059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.79875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T10:08:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1950278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T10:09:53Z","filter_number":"0","exposure_id":"1390060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9237083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T10:39:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0814722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T10:41:41Z","filter_number":"0","exposure_id":"1390061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0393333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T11:11:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1950278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T11:13:29Z","filter_number":"0","exposure_id":"1390062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9237083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-04T11:43:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2297222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-04T11:45:17Z","filter_number":"0","exposure_id":"1390063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.79875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T12:15:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.18525",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-05T12:17:05Z","filter_number":"0","exposure_id":"1390064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6745","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T12:47:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0619444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-12-05T12:48:53Z","filter_number":"0","exposure_id":"1390065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5609167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T01:18:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.06875",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T01:35:00Z","filter_number":"0","exposure_id":"1390066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.814625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T02:05:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1869167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T02:06:48Z","filter_number":"0","exposure_id":"1390067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8057083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T02:36:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2294444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T02:38:36Z","filter_number":"0","exposure_id":"1390068","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.806125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T03:08:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1961667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T03:10:24Z","filter_number":"0","exposure_id":"1390069","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.807125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T03:40:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0871944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T03:42:12Z","filter_number":"0","exposure_id":"1390070","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T04:12:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0926111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T04:14:08Z","filter_number":"0","exposure_id":"1390071","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5849583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T04:44:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1975556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T04:45:56Z","filter_number":"0","exposure_id":"1390072","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7021667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T05:15:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2296944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T05:17:44Z","filter_number":"0","exposure_id":"1390073","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8122917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T05:47:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1887778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T05:49:32Z","filter_number":"0","exposure_id":"1390074","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.922875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T06:19:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0751389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T06:21:20Z","filter_number":"0","exposure_id":"1390075","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0417083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T06:51:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0807778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T06:53:08Z","filter_number":"0","exposure_id":"1390076","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2459167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T07:23:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1905556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T07:24:56Z","filter_number":"0","exposure_id":"1390077","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0282083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T07:54:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2299722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T07:56:52Z","filter_number":"0","exposure_id":"1390078","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.81775","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T08:26:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1988889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T08:28:40Z","filter_number":"0","exposure_id":"1390079","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.60775","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T08:58:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0974167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T09:00:28Z","filter_number":"0","exposure_id":"1390080","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3914167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T09:30:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1016944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T09:32:16Z","filter_number":"0","exposure_id":"1390081","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.216875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T10:02:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2001389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T10:04:04Z","filter_number":"0","exposure_id":"1390082","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5225417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T10:34:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2303611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T10:35:52Z","filter_number":"0","exposure_id":"1390083","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8225833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T11:05:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1921944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T11:07:40Z","filter_number":"0","exposure_id":"1390084","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1230417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T11:37:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0858611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T11:39:28Z","filter_number":"0","exposure_id":"1390085","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4299583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T12:09:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1921944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T12:11:16Z","filter_number":"0","exposure_id":"1390086","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1230417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T12:41:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2303611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T12:43:04Z","filter_number":"0","exposure_id":"1390087","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8225833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T01:13:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2001389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T01:14:52Z","filter_number":"0","exposure_id":"1390088","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5225417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T01:44:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1016944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T01:46:40Z","filter_number":"0","exposure_id":"1390089","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.216875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T02:16:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0974167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T02:18:28Z","filter_number":"0","exposure_id":"1390090","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3914167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T02:48:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1988889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T02:50:16Z","filter_number":"0","exposure_id":"1390091","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.60775","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T03:20:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2299722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T03:22:04Z","filter_number":"0","exposure_id":"1390092","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.81775","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T03:52:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1905556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T03:54:00Z","filter_number":"0","exposure_id":"1390093","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0282083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T04:24:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0807778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T04:25:48Z","filter_number":"0","exposure_id":"1390094","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2459167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T04:55:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0751389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-05T04:57:36Z","filter_number":"0","exposure_id":"1390095","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0417083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T05:27:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.1876389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T05:43:42Z","filter_number":"0","exposure_id":"1390096","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9240833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T06:13:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2285278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T06:15:29Z","filter_number":"0","exposure_id":"1390097","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.813375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T06:45:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1963889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T06:47:17Z","filter_number":"0","exposure_id":"1390098","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7032083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T07:17:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0914444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T07:19:05Z","filter_number":"0","exposure_id":"1390099","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5859167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T07:49:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.086",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T07:51:01Z","filter_number":"0","exposure_id":"1390100","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8010417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T08:21:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1949722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T08:22:49Z","filter_number":"0","exposure_id":"1390101","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8082083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T08:52:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2282778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T08:54:36Z","filter_number":"0","exposure_id":"1390102","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8072917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T09:24:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.18575",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-12-05T09:26:23Z","filter_number":"0","exposure_id":"1390103","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8069583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-05T09:56:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.0665833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"1800",
"exp_start_time":"2003-12-06T07:41:11Z","filter_number":"0","exposure_id":"1400001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.81725","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T08:11:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-50.0593056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T08:35:04Z","filter_number":"0","exposure_id":"1400002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.56425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T09:05:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1825278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T09:06:51Z","filter_number":"0","exposure_id":"1400003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.677625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T09:36:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2269444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T09:38:47Z","filter_number":"0","exposure_id":"1400004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8016667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T10:08:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1922222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T10:10:34Z","filter_number":"0","exposure_id":"1400005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9264167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T10:40:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0786389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T10:42:21Z","filter_number":"0","exposure_id":"1400006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0418333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T11:12:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1922222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T11:14:08Z","filter_number":"0","exposure_id":"1400007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9264167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T11:44:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2269444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T11:45:55Z","filter_number":"0","exposure_id":"1400008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8016667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T12:15:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1825278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T12:17:51Z","filter_number":"0","exposure_id":"1400009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.677625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T12:47:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0593056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T12:49:37Z","filter_number":"0","exposure_id":"1400010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.56425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T01:19:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0665278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T01:21:24Z","filter_number":"0","exposure_id":"1400011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8173333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T01:51:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1846389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T01:53:11Z","filter_number":"0","exposure_id":"1400012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8082083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T02:23:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2271389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T02:24:58Z","filter_number":"0","exposure_id":"1400013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8084583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T02:54:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1938333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T02:56:45Z","filter_number":"0","exposure_id":"1400014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8092917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T03:26:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0848333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T03:28:32Z","filter_number":"0","exposure_id":"1400015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8020417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T03:58:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0903056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T04:00:28Z","filter_number":"0","exposure_id":"1400016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5868333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T04:30:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.19525",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T04:32:15Z","filter_number":"0","exposure_id":"1400017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.70425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T05:02:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2273889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T05:04:02Z","filter_number":"0","exposure_id":"1400018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8145","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T05:34:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1865278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T05:35:49Z","filter_number":"0","exposure_id":"1400019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9252917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T06:05:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0728889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T06:07:36Z","filter_number":"0","exposure_id":"1400020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.04425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T06:37:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0785556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T06:39:23Z","filter_number":"0","exposure_id":"1400021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2483333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T07:09:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1883056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T07:11:10Z","filter_number":"0","exposure_id":"1400022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0304583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T07:41:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2277222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T07:43:06Z","filter_number":"0","exposure_id":"1400023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.819875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T08:13:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1966111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T08:14:53Z","filter_number":"0","exposure_id":"1400024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6097083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T08:44:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0951111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T08:46:40Z","filter_number":"0","exposure_id":"1400025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.39325","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T09:16:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0994444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T09:18:27Z","filter_number":"0","exposure_id":"1400026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2185833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T09:48:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1978889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T09:50:14Z","filter_number":"0","exposure_id":"1400027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5244167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T10:20:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2281111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T10:22:01Z","filter_number":"0","exposure_id":"1400028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8245833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T10:52:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1899722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T10:53:48Z","filter_number":"0","exposure_id":"1400029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1252083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T11:23:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0836667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T11:25:35Z","filter_number":"0","exposure_id":"1400030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4322917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-06T11:55:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1899722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-06T11:57:22Z","filter_number":"0","exposure_id":"1400031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1252083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T12:27:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2281111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T12:29:09Z","filter_number":"0","exposure_id":"1400032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8245833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T12:59:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1978889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T01:00:56Z","filter_number":"0","exposure_id":"1400033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5244167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T01:30:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0994444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T01:32:43Z","filter_number":"0","exposure_id":"1400034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2185833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T02:02:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0951111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T02:04:30Z","filter_number":"0","exposure_id":"1400035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.39325","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T02:34:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1966111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T02:36:17Z","filter_number":"0","exposure_id":"1400036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6097083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T03:06:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2277222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T03:08:04Z","filter_number":"0","exposure_id":"1400037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.819875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T03:38:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1883056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T03:40:00Z","filter_number":"0","exposure_id":"1400038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0304583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T04:10:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0785556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T04:11:47Z","filter_number":"0","exposure_id":"1400039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2483333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T04:41:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0728889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T04:43:34Z","filter_number":"0","exposure_id":"1400040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.04425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T05:13:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1865278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T05:15:21Z","filter_number":"0","exposure_id":"1400041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9252917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T05:45:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2273889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T05:47:08Z","filter_number":"0","exposure_id":"1400042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8145","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T06:17:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.19525",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T06:18:55Z","filter_number":"0","exposure_id":"1400043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.70425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T06:48:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0903056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T06:50:42Z","filter_number":"0","exposure_id":"1400044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5868333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T07:20:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0848333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T07:22:38Z","filter_number":"0","exposure_id":"1400045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8020417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T07:52:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1938333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T07:54:25Z","filter_number":"0","exposure_id":"1400046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8092917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T08:24:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2271389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T08:26:12Z","filter_number":"0","exposure_id":"1400047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8084583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T08:56:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1846389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T08:57:59Z","filter_number":"0","exposure_id":"1400048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8082083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T09:27:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0665278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T09:29:46Z","filter_number":"0","exposure_id":"1400049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8173333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T09:59:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0593056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T10:01:33Z","filter_number":"0","exposure_id":"1400050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.56425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T10:31:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1825278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T10:33:20Z","filter_number":"0","exposure_id":"1400051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.677625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T11:03:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2269444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T11:05:16Z","filter_number":"0","exposure_id":"1400052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8016667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T11:35:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1922222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T11:37:03Z","filter_number":"0","exposure_id":"1400053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9264167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T12:07:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0786389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T12:08:50Z","filter_number":"0","exposure_id":"1400054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0418333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T12:38:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1922222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T12:40:37Z","filter_number":"0","exposure_id":"1400055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9264167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T01:10:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2269444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T01:12:24Z","filter_number":"0","exposure_id":"1400056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8016667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T01:42:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1825278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T01:44:20Z","filter_number":"0","exposure_id":"1400057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.677625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T02:14:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0593056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T02:16:06Z","filter_number":"0","exposure_id":"1400058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.56425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T02:46:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0665278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T02:47:53Z","filter_number":"0","exposure_id":"1400059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8173333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T03:17:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1846389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-07T03:19:40Z","filter_number":"0","exposure_id":"1400060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8082083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T03:49:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.22475",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-07T04:17:45Z","filter_number":"0","exposure_id":"1400061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.811","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T04:47:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1914167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-07T04:49:31Z","filter_number":"0","exposure_id":"1400062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8116667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T05:19:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0823889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-07T05:21:17Z","filter_number":"0","exposure_id":"1400063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8042083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T05:51:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0878889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-07T05:53:13Z","filter_number":"0","exposure_id":"1400064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5889167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T06:23:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1928611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-07T06:24:59Z","filter_number":"0","exposure_id":"1400065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7065","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T06:54:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2250278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-07T06:56:45Z","filter_number":"0","exposure_id":"1400066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8169167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T07:26:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1841944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-07T07:28:31Z","filter_number":"0","exposure_id":"1400067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.927875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T07:58:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.0703333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-07T08:18:20Z","filter_number":"0","exposure_id":"1400068","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.047375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T08:48:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.076",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-07T08:50:06Z","filter_number":"0","exposure_id":"1400069","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.25125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T09:20:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1856944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-07T09:21:52Z","filter_number":"0","exposure_id":"1400070","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.03325","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T09:51:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2250833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-07T09:53:48Z","filter_number":"0","exposure_id":"1400071","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8224583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T10:23:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1939444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-07T10:25:34Z","filter_number":"0","exposure_id":"1400072","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.612125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T10:55:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0924444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-07T10:57:20Z","filter_number":"0","exposure_id":"1400073","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3955","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T11:27:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0968056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-07T11:29:06Z","filter_number":"0","exposure_id":"1400074","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.22075","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-07T11:59:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.19525",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-08T12:00:52Z","filter_number":"0","exposure_id":"1400075","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5267083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T12:30:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2255",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-08T12:32:38Z","filter_number":"0","exposure_id":"1400076","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8270833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T01:02:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-42.1870278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T01:21:07Z","filter_number":"0","exposure_id":"1400077","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1282083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T01:51:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.08075",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T01:52:53Z","filter_number":"0","exposure_id":"1400078","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4354583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T02:22:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1870278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T02:24:39Z","filter_number":"0","exposure_id":"1400079","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1282083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T02:54:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2251389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T02:56:25Z","filter_number":"0","exposure_id":"1400080","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8274167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T03:26:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1948889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T03:28:11Z","filter_number":"0","exposure_id":"1400081","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5270417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T03:58:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0964444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T03:59:57Z","filter_number":"0","exposure_id":"1400082","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2210417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T04:29:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0920833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T04:31:43Z","filter_number":"0","exposure_id":"1400083","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3957917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T05:01:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1935833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T05:03:29Z","filter_number":"0","exposure_id":"1400084","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6124583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T05:33:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2247222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T05:35:15Z","filter_number":"0","exposure_id":"1400085","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8227917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T06:05:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1853333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T06:07:11Z","filter_number":"0","exposure_id":"1400086","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.033625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T06:37:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0756389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T06:38:56Z","filter_number":"0","exposure_id":"1400087","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2516667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T07:08:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0699722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T07:10:41Z","filter_number":"0","exposure_id":"1400088","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0477917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T07:40:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1835556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T07:42:26Z","filter_number":"0","exposure_id":"1400089","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9285833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T08:12:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2243611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T08:14:12Z","filter_number":"0","exposure_id":"1400090","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.817625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T08:44:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1921944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T08:45:58Z","filter_number":"0","exposure_id":"1400091","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.707125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T09:15:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0871944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T09:17:44Z","filter_number":"0","exposure_id":"1400092","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5895417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T09:47:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0816944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T09:49:40Z","filter_number":"0","exposure_id":"1400093","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8048333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T10:19:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1907222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T10:21:26Z","filter_number":"0","exposure_id":"1400094","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8123333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T10:51:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2240833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T10:53:11Z","filter_number":"0","exposure_id":"1400095","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.81175","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T11:23:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1816389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T11:24:56Z","filter_number":"0","exposure_id":"1400096","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8117083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T11:54:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0635833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T11:56:41Z","filter_number":"0","exposure_id":"1400097","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8210417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T12:26:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0563611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T12:28:26Z","filter_number":"0","exposure_id":"1400098","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5681667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T12:58:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1795278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T01:00:11Z","filter_number":"0","exposure_id":"1400099","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6812917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T01:30:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2238889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T01:32:07Z","filter_number":"0","exposure_id":"1400100","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.805125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T02:02:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1891111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T02:03:52Z","filter_number":"0","exposure_id":"1400101","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9295833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T02:33:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0754722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T02:35:38Z","filter_number":"0","exposure_id":"1400102","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0447917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T03:05:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1891111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T03:07:24Z","filter_number":"0","exposure_id":"1400103","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9295833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T03:37:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2238889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T03:39:09Z","filter_number":"0","exposure_id":"1400104","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.805125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T04:09:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1795278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T04:11:05Z","filter_number":"0","exposure_id":"1400105","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6812917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T04:41:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0563611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T04:42:50Z","filter_number":"0","exposure_id":"1400106","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5681667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T05:12:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0635833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-08T05:14:35Z","filter_number":"0","exposure_id":"1400107","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8210417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T05:44:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.1804722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-08T06:01:47Z","filter_number":"0","exposure_id":"1400108","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.813125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T06:31:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2229167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-08T06:33:32Z","filter_number":"0","exposure_id":"1400109","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8130417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T07:03:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1895278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-08T07:05:17Z","filter_number":"0","exposure_id":"1400110","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8135417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T07:35:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0805",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-08T07:37:02Z","filter_number":"0","exposure_id":"1400111","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8059583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T08:07:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.086",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-08T08:08:58Z","filter_number":"0","exposure_id":"1400112","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5905833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T08:38:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.191",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-08T08:40:43Z","filter_number":"0","exposure_id":"1400113","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7082917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T09:10:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2231944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-08T09:12:28Z","filter_number":"0","exposure_id":"1400114","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.818875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-08T09:42:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.1814444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T07:22:20Z","filter_number":"0","exposure_id":"1410001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9310833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T07:52:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0678889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T07:54:04Z","filter_number":"0","exposure_id":"1410002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0504167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T08:24:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0735833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T08:25:48Z","filter_number":"0","exposure_id":"1410003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2541667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T08:55:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.18325",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T08:57:33Z","filter_number":"0","exposure_id":"1410004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0359583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T09:27:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2225833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T09:29:29Z","filter_number":"0","exposure_id":"1410005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T09:59:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1914444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T10:01:14Z","filter_number":"0","exposure_id":"1410006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6145","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T10:31:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0899167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T10:32:59Z","filter_number":"0","exposure_id":"1410007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3977083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T11:02:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0943056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T11:04:44Z","filter_number":"0","exposure_id":"1410008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2228333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T11:34:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1927778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T11:36:29Z","filter_number":"0","exposure_id":"1410009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.529","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T12:06:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2230278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T12:08:14Z","filter_number":"0","exposure_id":"1410010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8295","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T12:38:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1849444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T12:39:59Z","filter_number":"0","exposure_id":"1410011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1304167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T01:09:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0786667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T01:11:44Z","filter_number":"0","exposure_id":"1410012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4378333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T01:41:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1849444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T01:43:29Z","filter_number":"0","exposure_id":"1410013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1304167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T02:13:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2230278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T02:15:14Z","filter_number":"0","exposure_id":"1410014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8295","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T02:45:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1927778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T02:46:59Z","filter_number":"0","exposure_id":"1410015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.529","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T03:16:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0943056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T03:18:44Z","filter_number":"0","exposure_id":"1410016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2228333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T03:48:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0899167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T03:50:29Z","filter_number":"0","exposure_id":"1410017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3977083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T04:20:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1914444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T04:22:14Z","filter_number":"0","exposure_id":"1410018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6145","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T04:52:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2225833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T04:53:59Z","filter_number":"0","exposure_id":"1410019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T05:23:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.18325",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T05:25:55Z","filter_number":"0","exposure_id":"1410020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0359583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T05:55:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0735833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T05:57:39Z","filter_number":"0","exposure_id":"1410021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2541667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T06:27:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0678889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T06:29:23Z","filter_number":"0","exposure_id":"1410022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0504167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T06:59:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1814444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T07:01:07Z","filter_number":"0","exposure_id":"1410023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9310833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T07:31:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2222222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T07:33:03Z","filter_number":"0","exposure_id":"1410024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8199167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T08:03:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1900278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T08:04:48Z","filter_number":"0","exposure_id":"1410025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7092917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T08:34:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0850278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T08:36:33Z","filter_number":"0","exposure_id":"1410026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5915417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T09:06:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0794722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T09:08:29Z","filter_number":"0","exposure_id":"1410027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8069167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T09:38:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1885278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T09:40:14Z","filter_number":"0","exposure_id":"1410028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8145833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T10:10:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2219167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T10:11:58Z","filter_number":"0","exposure_id":"1410029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8141667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T10:41:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1795",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T10:43:42Z","filter_number":"0","exposure_id":"1410030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8143333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T11:13:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0615",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T11:15:26Z","filter_number":"0","exposure_id":"1410031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8237917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-09T11:45:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0542778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-09T11:47:10Z","filter_number":"0","exposure_id":"1410032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.571125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T12:17:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1773889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T12:18:54Z","filter_number":"0","exposure_id":"1410033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6840417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T12:48:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2216944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T12:50:50Z","filter_number":"0","exposure_id":"1410034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8076667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T01:20:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1868889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T01:22:34Z","filter_number":"0","exposure_id":"1410035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.932","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T01:52:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0731944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T01:54:19Z","filter_number":"0","exposure_id":"1410036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.047","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T02:24:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1868889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T02:26:03Z","filter_number":"0","exposure_id":"1410037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.932","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T02:56:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2216944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T02:57:47Z","filter_number":"0","exposure_id":"1410038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8076667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T03:27:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1773889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T03:29:43Z","filter_number":"0","exposure_id":"1410039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6840417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T03:59:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0542778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T04:01:27Z","filter_number":"0","exposure_id":"1410040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.571125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T04:31:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0615",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T04:33:11Z","filter_number":"0","exposure_id":"1410041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8237917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T05:03:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1795",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T05:04:55Z","filter_number":"0","exposure_id":"1410042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8143333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T05:34:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2219167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T05:36:39Z","filter_number":"0","exposure_id":"1410043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8141667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T06:06:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1885278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T06:08:23Z","filter_number":"0","exposure_id":"1410044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8145833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T06:38:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0794722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T06:40:08Z","filter_number":"0","exposure_id":"1410045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8069167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T07:10:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0850278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T07:12:04Z","filter_number":"0","exposure_id":"1410046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5915417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T07:42:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1900278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T07:43:49Z","filter_number":"0","exposure_id":"1410047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7092917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T08:13:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2222222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T08:15:33Z","filter_number":"0","exposure_id":"1410048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8199167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T08:45:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1814444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T08:47:29Z","filter_number":"0","exposure_id":"1410049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9310833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T09:17:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0678889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T09:19:13Z","filter_number":"0","exposure_id":"1410050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0504167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T09:49:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0735833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T09:50:57Z","filter_number":"0","exposure_id":"1410051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2541667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T10:20:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.18325",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T10:22:42Z","filter_number":"0","exposure_id":"1410052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0359583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T10:52:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2225833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T10:54:38Z","filter_number":"0","exposure_id":"1410053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T11:24:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1914444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T11:26:23Z","filter_number":"0","exposure_id":"1410054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6145","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T11:56:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0899167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T11:58:08Z","filter_number":"0","exposure_id":"1410055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3977083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T12:28:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0943056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T12:29:53Z","filter_number":"0","exposure_id":"1410056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2228333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T12:59:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1927778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T01:01:38Z","filter_number":"0","exposure_id":"1410057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.529","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T01:31:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2230278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T01:33:23Z","filter_number":"0","exposure_id":"1410058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8295","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T02:03:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1849444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T02:05:08Z","filter_number":"0","exposure_id":"1410059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1304167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T02:35:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0786667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T02:36:53Z","filter_number":"0","exposure_id":"1410060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4378333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T03:06:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1849444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"109800",
"exp_start_time":"2003-12-10T03:08:38Z","filter_number":"0","exposure_id":"1410061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1304167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T03:38:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-42.2206944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-10T04:06:41Z","filter_number":"0","exposure_id":"1410062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8319167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T04:36:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1904167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-10T04:38:25Z","filter_number":"0","exposure_id":"1410063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.53125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T05:08:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0919167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-10T05:10:09Z","filter_number":"0","exposure_id":"1410064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2249583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T05:40:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0875",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-10T05:41:53Z","filter_number":"0","exposure_id":"1410065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3999167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T06:11:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1890556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-10T06:13:37Z","filter_number":"0","exposure_id":"1410066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.616875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T06:43:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2202222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-10T06:45:20Z","filter_number":"0","exposure_id":"1410067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8275417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T07:15:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1809167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-10T07:17:16Z","filter_number":"0","exposure_id":"1410068","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0386667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T07:47:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.071",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T08:07:32Z","filter_number":"0","exposure_id":"1410069","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2574167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T08:37:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0653333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T08:39:16Z","filter_number":"0","exposure_id":"1410070","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0538333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T09:09:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1788056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T09:10:59Z","filter_number":"0","exposure_id":"1410071","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9342917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T09:40:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2195556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T09:42:55Z","filter_number":"0","exposure_id":"1410072","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8229167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T10:12:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1873056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T10:14:38Z","filter_number":"0","exposure_id":"1410073","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.712125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T10:44:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0822778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T10:46:21Z","filter_number":"0","exposure_id":"1410074","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.594125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T11:16:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0766944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T11:18:17Z","filter_number":"0","exposure_id":"1410075","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8096667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-10T11:48:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1858056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-10T11:50:00Z","filter_number":"0","exposure_id":"1410076","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8175417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T12:20:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2192222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-11T12:21:43Z","filter_number":"0","exposure_id":"1410077","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8173333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T12:51:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.1765278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T01:07:51Z","filter_number":"0","exposure_id":"1410078","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8181667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T01:37:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0585833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T01:39:35Z","filter_number":"0","exposure_id":"1410079","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.827875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T02:09:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0513611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T02:11:19Z","filter_number":"0","exposure_id":"1410080","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5754167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T02:41:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1743889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T02:43:03Z","filter_number":"0","exposure_id":"1410081","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.688125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T03:13:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2186111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T03:14:59Z","filter_number":"0","exposure_id":"1410082","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8114583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T03:44:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.18375",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T03:46:42Z","filter_number":"0","exposure_id":"1410083","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9355417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T04:16:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0700278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T04:18:25Z","filter_number":"0","exposure_id":"1410084","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.05025","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T04:48:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.18375",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T04:50:08Z","filter_number":"0","exposure_id":"1410085","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9355417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T05:20:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2186111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T05:21:52Z","filter_number":"0","exposure_id":"1410086","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8114583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T05:51:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1743889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T05:53:48Z","filter_number":"0","exposure_id":"1410087","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.688125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T06:23:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0513611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T06:25:32Z","filter_number":"0","exposure_id":"1410088","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5754167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T06:55:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0585833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T06:57:16Z","filter_number":"0","exposure_id":"1410089","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.827875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T07:27:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1765278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T07:29:00Z","filter_number":"0","exposure_id":"1410090","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8181667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T07:59:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2188889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T08:00:43Z","filter_number":"0","exposure_id":"1410091","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8177917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T08:30:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1854167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T08:32:26Z","filter_number":"0","exposure_id":"1410092","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8179583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T09:02:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0763333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T09:04:09Z","filter_number":"0","exposure_id":"1410093","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.8100417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T09:34:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0819167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T09:36:05Z","filter_number":"0","exposure_id":"1410094","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5945","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T10:06:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1869444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T10:07:48Z","filter_number":"0","exposure_id":"1410095","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T10:37:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2191944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T10:39:31Z","filter_number":"0","exposure_id":"1410096","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8233333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T11:09:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1784722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T11:11:27Z","filter_number":"0","exposure_id":"1410097","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9347083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T11:41:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0649722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T11:43:11Z","filter_number":"0","exposure_id":"1410098","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0542917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T12:13:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0706667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T12:14:55Z","filter_number":"0","exposure_id":"1410099","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2578333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T12:44:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1802778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T12:46:38Z","filter_number":"0","exposure_id":"1410100","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0394583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T01:16:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2195833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T01:18:34Z","filter_number":"0","exposure_id":"1410101","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.82825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T01:48:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1883889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T01:50:17Z","filter_number":"0","exposure_id":"1410102","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6175417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T02:20:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0868611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T02:22:00Z","filter_number":"0","exposure_id":"1410103","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.4005417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T02:52:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0912778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T02:53:44Z","filter_number":"0","exposure_id":"1410104","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2255417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T03:23:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1897778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T03:25:27Z","filter_number":"0","exposure_id":"1410105","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5319167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T03:55:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2200556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T03:57:10Z","filter_number":"0","exposure_id":"1410106","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8325833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T04:27:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1819722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T04:28:53Z","filter_number":"0","exposure_id":"1410107","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1337083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T04:58:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.07575",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55800",
"exp_start_time":"2003-12-11T05:00:36Z","filter_number":"0","exposure_id":"1410108","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4413333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T05:30:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.1791667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"5400",
"exp_start_time":"2003-12-11T05:50:58Z","filter_number":"0","exposure_id":"1410109","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0407917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T06:20:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2184722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"5400",
"exp_start_time":"2003-12-11T06:22:54Z","filter_number":"0","exposure_id":"1410110","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8295417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T06:52:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1872778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"5400",
"exp_start_time":"2003-12-11T06:54:37Z","filter_number":"0","exposure_id":"1410111","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.61875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-11T07:24:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.2075833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"1800",
"exp_start_time":"2003-11-30T07:56:43Z","filter_number":"0","exposure_id":"1380001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.601","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T08:26:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.1060556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T08:50:31Z","filter_number":"0","exposure_id":"1380002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.38525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T09:20:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1101944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T09:22:23Z","filter_number":"0","exposure_id":"1380003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2109583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T09:52:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2086111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T09:54:15Z","filter_number":"0","exposure_id":"1380004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5161667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T10:24:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2388056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T10:26:07Z","filter_number":"0","exposure_id":"1380005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8157083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T10:56:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2005833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T10:57:59Z","filter_number":"0","exposure_id":"1380006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1156667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T11:27:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0941944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T11:29:51Z","filter_number":"0","exposure_id":"1380007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.422125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T11:59:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2005833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T12:01:43Z","filter_number":"0","exposure_id":"1380008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1156667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T12:31:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2388056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T12:33:35Z","filter_number":"0","exposure_id":"1380009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8157083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T01:03:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2086111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T01:05:27Z","filter_number":"0","exposure_id":"1380010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5161667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T01:35:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1101944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T01:37:19Z","filter_number":"0","exposure_id":"1380011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2109583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T02:07:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1060556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T02:09:11Z","filter_number":"0","exposure_id":"1380012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.38525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T02:39:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2075",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T02:41:03Z","filter_number":"0","exposure_id":"1380013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6010417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T03:11:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2385278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T03:12:55Z","filter_number":"0","exposure_id":"1380014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8105","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T03:42:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1990278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T03:44:51Z","filter_number":"0","exposure_id":"1380015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0204583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T04:14:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0891667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T04:16:43Z","filter_number":"0","exposure_id":"1380016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.237625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T04:46:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0835833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T04:48:34Z","filter_number":"0","exposure_id":"1380017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0329583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T05:18:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1973333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T05:20:26Z","filter_number":"0","exposure_id":"1380018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9147083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T05:50:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2383333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T05:52:18Z","filter_number":"0","exposure_id":"1380019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8046667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T06:22:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2063056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T06:24:10Z","filter_number":"0","exposure_id":"1380020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.695125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T06:54:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1014167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T06:56:02Z","filter_number":"0","exposure_id":"1380021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5784583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T07:26:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0961389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T07:27:54Z","filter_number":"0","exposure_id":"1380022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7932083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T07:57:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2050278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T07:59:46Z","filter_number":"0","exposure_id":"1380023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7997083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T08:29:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2381944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T08:31:38Z","filter_number":"0","exposure_id":"1380024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7980833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T09:01:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1955556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T09:03:30Z","filter_number":"0","exposure_id":"1380025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7970417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T09:33:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.07725",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T09:35:21Z","filter_number":"0","exposure_id":"1380026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.805375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T10:05:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0700833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T10:07:12Z","filter_number":"0","exposure_id":"1380027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5515833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T10:37:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1935278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T10:39:03Z","filter_number":"0","exposure_id":"1380028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6657917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T11:09:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2381389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T11:10:55Z","filter_number":"0","exposure_id":"1380029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7907083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-30T11:40:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2036111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-11-30T11:42:47Z","filter_number":"0","exposure_id":"1380030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9162917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T12:12:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0901389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T12:14:39Z","filter_number":"0","exposure_id":"1380031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0325833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T12:44:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2036111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T12:46:31Z","filter_number":"0","exposure_id":"1380032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9162917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T01:16:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2381389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T01:18:23Z","filter_number":"0","exposure_id":"1380033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7907083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T01:48:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1935278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T01:50:14Z","filter_number":"0","exposure_id":"1380034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6657917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T02:20:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0700833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T02:22:05Z","filter_number":"0","exposure_id":"1380035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5515833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T02:52:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.07725",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T02:53:57Z","filter_number":"0","exposure_id":"1380036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.805375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T03:23:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1955556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T03:25:48Z","filter_number":"0","exposure_id":"1380037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7970417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T03:55:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2381944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T03:57:40Z","filter_number":"0","exposure_id":"1380038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7980833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T04:27:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2050278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T04:29:32Z","filter_number":"0","exposure_id":"1380039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7997083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T04:59:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0961389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T05:01:24Z","filter_number":"0","exposure_id":"1380040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7932083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T05:31:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1014167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T05:33:16Z","filter_number":"0","exposure_id":"1380041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5784583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T06:03:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2063056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T06:05:08Z","filter_number":"0","exposure_id":"1380042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.695125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T06:35:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2383333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T06:37:00Z","filter_number":"0","exposure_id":"1380043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8046667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T07:07:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1973333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T07:08:52Z","filter_number":"0","exposure_id":"1380044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9147083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T07:38:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0835833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T07:40:43Z","filter_number":"0","exposure_id":"1380045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0329583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T08:10:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0891667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T08:12:35Z","filter_number":"0","exposure_id":"1380046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.237625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T08:42:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1990278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T08:44:27Z","filter_number":"0","exposure_id":"1380047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0204583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T09:14:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2385278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T09:16:23Z","filter_number":"0","exposure_id":"1380048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8105","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T09:46:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2075",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T09:48:15Z","filter_number":"0","exposure_id":"1380049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6010417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T10:18:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1060556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T10:20:07Z","filter_number":"0","exposure_id":"1380050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.38525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T10:50:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1101944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T10:51:59Z","filter_number":"0","exposure_id":"1380051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2109583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T11:21:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2086111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T11:23:51Z","filter_number":"0","exposure_id":"1380052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5161667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T11:53:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2388056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T11:55:43Z","filter_number":"0","exposure_id":"1380053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8157083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T12:25:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2005833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T12:27:35Z","filter_number":"0","exposure_id":"1380054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1156667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T12:57:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0941944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T12:59:27Z","filter_number":"0","exposure_id":"1380055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.422125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T01:29:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2005833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T01:31:19Z","filter_number":"0","exposure_id":"1380056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1156667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T02:01:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2388056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T02:03:11Z","filter_number":"0","exposure_id":"1380057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8157083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T02:33:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2086111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T02:35:03Z","filter_number":"0","exposure_id":"1380058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5161667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T03:05:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1101944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T03:06:55Z","filter_number":"0","exposure_id":"1380059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2109583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T03:36:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1060556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"106200",
"exp_start_time":"2003-12-01T03:38:47Z","filter_number":"0","exposure_id":"1380060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.38525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T04:08:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.2050278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-01T04:36:57Z","filter_number":"0","exposure_id":"1380061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6028333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T05:06:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2360833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-01T05:08:48Z","filter_number":"0","exposure_id":"1380062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8124583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T05:38:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1965833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-01T05:40:44Z","filter_number":"0","exposure_id":"1380063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0225417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T06:10:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.08675",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-01T06:12:35Z","filter_number":"0","exposure_id":"1380064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.239875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T06:42:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0811389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-01T06:44:25Z","filter_number":"0","exposure_id":"1380065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0353333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T07:14:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1948889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-01T07:16:16Z","filter_number":"0","exposure_id":"1380066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9169167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T07:46:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2358611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-12-01T07:48:07Z","filter_number":"0","exposure_id":"1380067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8067083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T08:18:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.2034722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-01T08:40:57Z","filter_number":"0","exposure_id":"1380068","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6972917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T09:10:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0985833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-01T09:12:48Z","filter_number":"0","exposure_id":"1380069","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5804167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T09:42:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.09325",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-01T09:44:39Z","filter_number":"0","exposure_id":"1380070","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7952917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T10:14:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2021667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-01T10:16:30Z","filter_number":"0","exposure_id":"1380071","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8019583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T10:46:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2353611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-01T10:48:20Z","filter_number":"0","exposure_id":"1380072","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8005417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T11:18:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.19275",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-01T11:20:10Z","filter_number":"0","exposure_id":"1380073","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7997083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-01T11:50:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0745",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-01T11:52:00Z","filter_number":"0","exposure_id":"1380074","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8082083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T12:22:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0673056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-02T12:23:50Z","filter_number":"0","exposure_id":"1380075","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.554625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T12:53:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1907222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"16200",
"exp_start_time":"2003-12-02T12:55:40Z","filter_number":"0","exposure_id":"1380076","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6685833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T01:25:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-50.2348889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T01:46:25Z","filter_number":"0","exposure_id":"1380077","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7936667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T02:16:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2002778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T02:18:15Z","filter_number":"0","exposure_id":"1380078","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.919","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T02:48:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0868056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T02:50:05Z","filter_number":"0","exposure_id":"1380079","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0350833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T03:20:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2002778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T03:21:55Z","filter_number":"0","exposure_id":"1380080","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.919","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T03:51:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2348889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T03:53:45Z","filter_number":"0","exposure_id":"1380081","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7936667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T04:23:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1903333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T04:25:35Z","filter_number":"0","exposure_id":"1380082","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.669","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T04:55:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0669444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T04:57:25Z","filter_number":"0","exposure_id":"1380083","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5550417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T05:27:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0741111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T05:29:15Z","filter_number":"0","exposure_id":"1380084","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.808625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T05:59:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1923611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T06:01:05Z","filter_number":"0","exposure_id":"1380085","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8000833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T06:31:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2349722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T06:32:55Z","filter_number":"0","exposure_id":"1380086","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.800875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T07:02:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.20175",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T07:04:45Z","filter_number":"0","exposure_id":"1380087","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8022917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T07:34:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0928611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T07:36:35Z","filter_number":"0","exposure_id":"1380088","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7955833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T08:06:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0981944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T08:08:25Z","filter_number":"0","exposure_id":"1380089","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5807083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T08:38:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2030833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T08:40:15Z","filter_number":"0","exposure_id":"1380090","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6975833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T09:10:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2351389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T09:12:05Z","filter_number":"0","exposure_id":"1380091","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8073333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T09:42:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1941944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T09:43:55Z","filter_number":"0","exposure_id":"1380092","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9175833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T10:13:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0804722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T10:15:45Z","filter_number":"0","exposure_id":"1380093","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0360417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T10:45:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0860833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T10:47:35Z","filter_number":"0","exposure_id":"1380094","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2405417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T11:17:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1959167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T11:19:25Z","filter_number":"0","exposure_id":"1380095","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0231667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T11:49:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2353889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T11:51:21Z","filter_number":"0","exposure_id":"1380096","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8130417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T12:21:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2043333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T12:23:11Z","filter_number":"0","exposure_id":"1380097","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.603375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T12:53:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1028889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T12:55:01Z","filter_number":"0","exposure_id":"1380098","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.387375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T01:25:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1070833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T01:26:52Z","filter_number":"0","exposure_id":"1380099","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.213","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T01:56:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2055",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T01:58:42Z","filter_number":"0","exposure_id":"1380100","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5184167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T02:28:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2356944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T02:30:33Z","filter_number":"0","exposure_id":"1380101","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.818125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T03:00:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1975",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T03:02:24Z","filter_number":"0","exposure_id":"1380102","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.11825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T03:32:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0911111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T03:34:14Z","filter_number":"0","exposure_id":"1380103","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.424875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T04:04:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1975",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T04:06:05Z","filter_number":"0","exposure_id":"1380104","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.11825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T04:36:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2356944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T04:37:56Z","filter_number":"0","exposure_id":"1380105","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.818125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T05:07:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2055",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-12-02T05:09:47Z","filter_number":"0","exposure_id":"1380106","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5184167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-12-02T05:39:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-50.2095",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T09:00:02Z","filter_number":"0","exposure_id":"1370006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9119167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T09:30:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2439722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T09:31:56Z","filter_number":"0","exposure_id":"1370007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.785875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T10:01:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1992778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T10:03:50Z","filter_number":"0","exposure_id":"1370008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6605417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T10:33:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0757222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T10:35:44Z","filter_number":"0","exposure_id":"1370009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5459167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T11:05:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0828611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T11:07:38Z","filter_number":"0","exposure_id":"1370010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8000417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T11:37:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2012222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T11:39:32Z","filter_number":"0","exposure_id":"1370011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7920833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T12:09:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2439444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T12:11:26Z","filter_number":"0","exposure_id":"1370012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7935417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T12:41:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2108333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T12:43:20Z","filter_number":"0","exposure_id":"1370013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7955","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T01:13:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.102",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T01:15:14Z","filter_number":"0","exposure_id":"1370014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7894167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T01:45:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1071667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T01:47:08Z","filter_number":"0","exposure_id":"1370015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5748333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T02:17:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.212",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T02:19:02Z","filter_number":"0","exposure_id":"1370016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6911667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T02:49:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.244",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T02:50:56Z","filter_number":"0","exposure_id":"1370017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8003333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T03:20:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2029722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T03:22:50Z","filter_number":"0","exposure_id":"1370018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9100417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T03:52:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0891111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T03:54:44Z","filter_number":"0","exposure_id":"1370019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0279167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T04:24:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0946667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T04:26:38Z","filter_number":"0","exposure_id":"1370020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.232875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T04:56:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2045833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T04:58:34Z","filter_number":"0","exposure_id":"1370021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.016","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T05:28:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2441111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T05:30:28Z","filter_number":"0","exposure_id":"1370022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8064167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T06:00:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2131111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T06:02:22Z","filter_number":"0","exposure_id":"1370023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.59725","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T06:32:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1116944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T06:34:16Z","filter_number":"0","exposure_id":"1370024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3817917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T07:04:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1157222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T07:06:10Z","filter_number":"0","exposure_id":"1370025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2076667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T07:36:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2141389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T07:38:04Z","filter_number":"0","exposure_id":"1370026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5125833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T08:08:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2443056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T08:09:58Z","filter_number":"0","exposure_id":"1370027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8118333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T08:39:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2060833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T08:41:52Z","filter_number":"0","exposure_id":"1370028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1115","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T09:11:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0996389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T09:13:46Z","filter_number":"0","exposure_id":"1370029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.417625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T09:43:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2060833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T09:45:40Z","filter_number":"0","exposure_id":"1370030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1115","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T10:15:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2443056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T10:17:34Z","filter_number":"0","exposure_id":"1370031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8118333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T10:47:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2141389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T10:49:28Z","filter_number":"0","exposure_id":"1370032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5125833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T11:19:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1157222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T11:21:22Z","filter_number":"0","exposure_id":"1370033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2076667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-27T11:51:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1116944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-27T11:53:16Z","filter_number":"0","exposure_id":"1370034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3817917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T12:23:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2131111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T12:25:10Z","filter_number":"0","exposure_id":"1370035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.59725","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T12:55:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2441111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T12:57:04Z","filter_number":"0","exposure_id":"1370036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8064167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T01:27:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2045833",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T01:28:58Z","filter_number":"0","exposure_id":"1370037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.016","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T01:58:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0946667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T02:00:54Z","filter_number":"0","exposure_id":"1370038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.232875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T02:30:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0891111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T02:32:48Z","filter_number":"0","exposure_id":"1370039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0279167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T03:02:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2029722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T03:04:42Z","filter_number":"0","exposure_id":"1370040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9100417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T03:34:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.244",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T03:36:36Z","filter_number":"0","exposure_id":"1370041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8003333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T04:06:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.212",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T04:08:30Z","filter_number":"0","exposure_id":"1370042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6911667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T04:38:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1071667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T04:40:24Z","filter_number":"0","exposure_id":"1370043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5748333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T05:10:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.102",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T05:12:18Z","filter_number":"0","exposure_id":"1370044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7894167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T05:42:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2108333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T05:44:12Z","filter_number":"0","exposure_id":"1370045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7955","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T06:14:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2439444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T06:16:06Z","filter_number":"0","exposure_id":"1370046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7935417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T06:46:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2012222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T06:48:00Z","filter_number":"0","exposure_id":"1370047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7920833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T07:18:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0828611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T07:19:54Z","filter_number":"0","exposure_id":"1370048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8000417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T07:49:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0757222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T07:51:48Z","filter_number":"0","exposure_id":"1370049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5459167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T08:21:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1992778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T08:23:42Z","filter_number":"0","exposure_id":"1370050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6605417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T08:53:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2439722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T08:55:36Z","filter_number":"0","exposure_id":"1370051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.785875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T09:25:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2095",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T09:27:30Z","filter_number":"0","exposure_id":"1370052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9119167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T09:57:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0961111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T09:59:24Z","filter_number":"0","exposure_id":"1370053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.028625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T10:29:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2095",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T10:31:18Z","filter_number":"0","exposure_id":"1370054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.9119167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T11:01:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2439722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T11:03:12Z","filter_number":"0","exposure_id":"1370055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.785875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T11:33:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1992778",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T11:35:06Z","filter_number":"0","exposure_id":"1370056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6605417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T12:05:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0757222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T12:07:00Z","filter_number":"0","exposure_id":"1370057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5459167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T12:37:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0828611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T12:38:54Z","filter_number":"0","exposure_id":"1370058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8000417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T01:08:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2012222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T01:10:48Z","filter_number":"0","exposure_id":"1370059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7920833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T01:40:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2439444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T01:42:42Z","filter_number":"0","exposure_id":"1370060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7935417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T02:12:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2108333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T02:14:36Z","filter_number":"0","exposure_id":"1370061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7955","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T02:44:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.102",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T02:46:30Z","filter_number":"0","exposure_id":"1370062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7894167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T03:16:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1071667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"104400",
"exp_start_time":"2003-11-28T03:18:24Z","filter_number":"0","exposure_id":"1370063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5748333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T03:48:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.2094722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-11-28T04:22:56Z","filter_number":"0","exposure_id":"1370064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.692875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T04:52:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2415",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-11-28T04:54:49Z","filter_number":"0","exposure_id":"1370065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8021667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T05:24:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2004722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-11-28T05:26:42Z","filter_number":"0","exposure_id":"1370066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9120417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T05:56:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0866667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-11-28T05:58:35Z","filter_number":"0","exposure_id":"1370067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0300833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T06:28:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.09225",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-11-28T06:30:28Z","filter_number":"0","exposure_id":"1370068","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2349167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T07:00:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2021389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-11-28T07:02:24Z","filter_number":"0","exposure_id":"1370069","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0179167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T07:32:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2416667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"12600",
"exp_start_time":"2003-11-28T07:34:17Z","filter_number":"0","exposure_id":"1370070","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8081667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T08:04:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.2103056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-28T08:23:12Z","filter_number":"0","exposure_id":"1370071","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5990833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T08:53:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1088611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-28T08:55:05Z","filter_number":"0","exposure_id":"1370072","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3834583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T09:25:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1129722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-28T09:26:58Z","filter_number":"0","exposure_id":"1370073","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.20925","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T09:56:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2113611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-28T09:58:51Z","filter_number":"0","exposure_id":"1370074","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5143333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T10:28:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2415556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-28T10:30:44Z","filter_number":"0","exposure_id":"1370075","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8137083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T11:00:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2033333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-28T11:02:37Z","filter_number":"0","exposure_id":"1370076","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1135417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-28T11:32:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.0969167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-28T11:34:30Z","filter_number":"0","exposure_id":"1370077","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.4197917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T12:04:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2033333",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-29T12:06:23Z","filter_number":"0","exposure_id":"1370078","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.1135417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T12:36:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2415556",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-29T12:38:16Z","filter_number":"0","exposure_id":"1370079","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8137083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T01:08:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2113611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"18000",
"exp_start_time":"2003-11-29T01:10:09Z","filter_number":"0","exposure_id":"1370080","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5143333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T01:40:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-42.1125278",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T01:59:39Z","filter_number":"0","exposure_id":"1370081","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2095","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T02:29:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1084444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T02:31:32Z","filter_number":"0","exposure_id":"1370082","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3837083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T03:01:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2098889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T03:03:25Z","filter_number":"0","exposure_id":"1370083","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.599375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T03:33:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2408889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T03:35:18Z","filter_number":"0","exposure_id":"1370084","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8087083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T04:05:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2013889",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T04:07:14Z","filter_number":"0","exposure_id":"1370085","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0185","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T04:37:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0915",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T04:39:10Z","filter_number":"0","exposure_id":"1370086","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2355417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T05:09:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0859167",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T05:11:02Z","filter_number":"0","exposure_id":"1370087","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.03075","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T05:41:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1997222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T05:42:55Z","filter_number":"0","exposure_id":"1370088","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9126667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T06:12:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.24075",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T06:14:48Z","filter_number":"0","exposure_id":"1370089","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.80275","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T06:44:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2087222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T06:46:41Z","filter_number":"0","exposure_id":"1370090","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.693375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T07:16:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1038611",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T07:18:34Z","filter_number":"0","exposure_id":"1370091","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.576875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T07:48:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0986389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T07:50:27Z","filter_number":"0","exposure_id":"1370092","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7915417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T08:20:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2075",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T08:22:20Z","filter_number":"0","exposure_id":"1370093","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.797875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T08:52:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2406389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T08:54:13Z","filter_number":"0","exposure_id":"1370094","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7960833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T09:24:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1979444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T09:26:05Z","filter_number":"0","exposure_id":"1370095","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.794875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T09:56:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0796389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T09:57:57Z","filter_number":"0","exposure_id":"1370096","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8030417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T10:27:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0724722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T10:29:49Z","filter_number":"0","exposure_id":"1370097","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.549125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T10:59:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1959722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T11:01:41Z","filter_number":"0","exposure_id":"1370098","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6635","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T11:31:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2406389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T11:33:33Z","filter_number":"0","exposure_id":"1370099","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7885833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T12:03:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2061111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T12:05:26Z","filter_number":"0","exposure_id":"1370100","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.914375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T12:35:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0926667",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T12:37:19Z","filter_number":"0","exposure_id":"1370101","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0308333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T01:07:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2061111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T01:09:12Z","filter_number":"0","exposure_id":"1370102","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.914375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T01:39:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2406389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T01:41:05Z","filter_number":"0","exposure_id":"1370103","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7885833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T02:11:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1959722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T02:12:57Z","filter_number":"0","exposure_id":"1370104","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6635","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T02:42:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0724722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T02:44:49Z","filter_number":"0","exposure_id":"1370105","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.549125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T03:14:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0796389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T03:16:41Z","filter_number":"0","exposure_id":"1370106","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.8030417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T03:46:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1979444",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T03:48:33Z","filter_number":"0","exposure_id":"1370107","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.794875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T04:18:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2406389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T04:20:25Z","filter_number":"0","exposure_id":"1370108","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7960833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T04:50:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2075",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T04:52:18Z","filter_number":"0","exposure_id":"1370109","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.797875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T05:22:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0986389",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"54000",
"exp_start_time":"2003-11-29T05:24:11Z","filter_number":"0","exposure_id":"1370110","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7915417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T05:54:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.1026111",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T06:10:22Z","filter_number":"0","exposure_id":"1370111","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.5776667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T06:40:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2074722",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T06:42:14Z","filter_number":"0","exposure_id":"1370112","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6942917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T07:12:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2395",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T07:14:06Z","filter_number":"0","exposure_id":"1370113","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8037083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T07:44:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1985",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T07:45:58Z","filter_number":"0","exposure_id":"1370114","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9137083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T08:15:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0847222",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T08:17:50Z","filter_number":"0","exposure_id":"1370115","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.031875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T08:47:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0903056",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T08:49:42Z","filter_number":"0","exposure_id":"1370116","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.2365833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T09:19:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2001944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T09:21:38Z","filter_number":"0","exposure_id":"1370117","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0195","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T09:51:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2396944",
"target_name":"Vela region",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"14400",
"exp_start_time":"2003-11-29T09:53:34Z","filter_number":"0","exposure_id":"1370118","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.809625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"01100090006"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2003-11-29T10:23:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.8543583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-10-12T04:32:30Z","filter_number":"0","exposure_id":"9760038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.2869167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T05:30:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.9442861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-10-12T05:32:25Z","filter_number":"0","exposure_id":"9760039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.8644583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T06:30:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.0147306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-10-12T06:32:20Z","filter_number":"0","exposure_id":"9760040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.5355","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T07:30:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.0679389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-10-12T07:32:30Z","filter_number":"0","exposure_id":"9760041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2898333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T08:30:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-38.4877278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-10-12T08:31:59Z","filter_number":"0","exposure_id":"9760042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.0761667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T09:29:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.444025",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-10-12T09:32:09Z","filter_number":"0","exposure_id":"9760043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2862083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T10:30:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.3839944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-10-12T10:32:04Z","filter_number":"0","exposure_id":"9760044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.5763333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T11:30:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-49.0687472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T01:07:30Z","filter_number":"0","exposure_id":"9760057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.6475417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T02:05:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.0528889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T02:07:41Z","filter_number":"0","exposure_id":"9760058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.4521667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T03:05:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.026475",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T03:07:36Z","filter_number":"0","exposure_id":"9760059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.3402083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T04:05:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.9909472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T04:07:31Z","filter_number":"0","exposure_id":"9760060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.30075","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T05:05:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.9475278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T05:07:26Z","filter_number":"0","exposure_id":"9760061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.3244167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T06:05:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.6220472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T06:07:36Z","filter_number":"0","exposure_id":"9760062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5795","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T07:05:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.6883083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T07:07:31Z","filter_number":"0","exposure_id":"9760063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.47525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T08:05:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.74895",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-10-13T08:07:26Z","filter_number":"0","exposure_id":"9760064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.4265417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T09:05:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-47.785425",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"6958",
"exp_start_time":"2010-10-13T09:07:21Z","filter_number":"0","exposure_id":"9760065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.4145833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T10:05:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.8359861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"6958",
"exp_start_time":"2010-10-13T10:07:32Z","filter_number":"0","exposure_id":"9760066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.48625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T11:05:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.3336333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T12:30:00Z","filter_number":"0","exposure_id":"9760045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.9575","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T01:27:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2401861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T01:29:55Z","filter_number":"0","exposure_id":"9760046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.4237917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T02:27:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.2505111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T02:30:06Z","filter_number":"0","exposure_id":"9760047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.6209583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T03:28:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.3091889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T03:30:17Z","filter_number":"0","exposure_id":"9760048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2245833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T04:28:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.3505389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T04:30:27Z","filter_number":"0","exposure_id":"9760049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.9251667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T05:28:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.3767083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T05:30:37Z","filter_number":"0","exposure_id":"9760050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7112083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T06:28:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.3895194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T06:30:32Z","filter_number":"0","exposure_id":"9760051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.5729167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T07:28:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.2162611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T07:30:27Z","filter_number":"0","exposure_id":"9760052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.96125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T08:28:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2288833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T08:30:22Z","filter_number":"0","exposure_id":"9760053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.0339583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T09:28:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2307306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T09:30:17Z","filter_number":"0","exposure_id":"9760054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.1773333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T10:28:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2202472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T10:30:12Z","filter_number":"0","exposure_id":"9760055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.4011667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T11:28:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1956",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"41748",
"exp_start_time":"2010-10-12T11:30:23Z","filter_number":"0","exposure_id":"9760056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.7169167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T12:28:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-51.4386639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"3479",
"exp_start_time":"2010-10-13T11:30:00Z","filter_number":"0","exposure_id":"9760067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.9116667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-13T12:27:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.6608556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T09:37:18Z","filter_number":"0","exposure_id":"8800041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.1412083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T10:35:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.4433444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T10:37:13Z","filter_number":"0","exposure_id":"8800042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7325417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T11:35:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1673667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T11:37:08Z","filter_number":"0","exposure_id":"8800043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.2095833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T12:35:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.8378583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T12:37:19Z","filter_number":"0","exposure_id":"8800044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.5771667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T01:35:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.4593694",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T01:37:14Z","filter_number":"0","exposure_id":"8800045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.840875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T02:35:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.7815333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T02:37:25Z","filter_number":"0","exposure_id":"8800046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.0275833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T03:35:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.124975",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T03:37:20Z","filter_number":"0","exposure_id":"8800047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.784625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T04:35:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.4182056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T04:37:15Z","filter_number":"0","exposure_id":"8800048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.4447917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T05:35:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.6568167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T05:37:10Z","filter_number":"0","exposure_id":"8800049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.0037083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T06:35:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.8361889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T06:37:20Z","filter_number":"0","exposure_id":"8800050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"119.457625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T07:35:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.8517111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T07:37:08Z","filter_number":"0","exposure_id":"8800051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.278375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T08:35:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.60635",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T08:37:03Z","filter_number":"0","exposure_id":"8800052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.720625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T09:35:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.3063556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T09:36:58Z","filter_number":"0","exposure_id":"8800053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.0605","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T10:34:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.9561194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T10:36:53Z","filter_number":"0","exposure_id":"8800054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.3023333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T11:34:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-38.559775",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-29T11:36:48Z","filter_number":"0","exposure_id":"8800055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.451125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T12:34:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.1949139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-30T12:36:59Z","filter_number":"0","exposure_id":"8800056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2969583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T01:34:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.6252167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-30T01:37:10Z","filter_number":"0","exposure_id":"8800057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.13425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T02:35:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.01085",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-30T02:37:20Z","filter_number":"0","exposure_id":"8800058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.8725","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T03:35:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.3475667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-30T03:37:30Z","filter_number":"0","exposure_id":"8800059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.505625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T04:35:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.6307389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-30T04:37:25Z","filter_number":"0","exposure_id":"8800060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.028125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T05:35:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.3850861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-30T05:37:35Z","filter_number":"0","exposure_id":"8800061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.8842083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T06:35:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0612806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"76538",
"exp_start_time":"2009-12-30T06:37:30Z","filter_number":"0","exposure_id":"8800062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.395375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T07:35:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-40.8714028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"6958",
"exp_start_time":"2009-12-31T11:42:24Z","filter_number":"0","exposure_id":"8810033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.558625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T12:40:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.1858278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"6958",
"exp_start_time":"2010-01-01T12:42:35Z","filter_number":"0","exposure_id":"8810034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.7735833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T01:40:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-43.5699083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T07:45:00Z","filter_number":"0","exposure_id":"8810040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.933","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T08:42:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.3685278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T08:45:11Z","filter_number":"0","exposure_id":"8810041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.4060833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T09:43:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.1111139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T09:45:22Z","filter_number":"0","exposure_id":"8810042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.7797083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T10:43:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.8019972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T10:45:33Z","filter_number":"0","exposure_id":"8810043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.05775","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T11:43:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.5070639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T11:45:44Z","filter_number":"0","exposure_id":"8810044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.8273333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T12:43:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.8508806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T12:45:55Z","filter_number":"0","exposure_id":"8810045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5247083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T01:43:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1441222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T01:45:50Z","filter_number":"0","exposure_id":"8810046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.1192917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T02:43:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.3822111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T02:45:45Z","filter_number":"0","exposure_id":"8810047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.6060417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T03:43:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.5602361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T03:45:40Z","filter_number":"0","exposure_id":"8810048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.9807917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T04:43:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.3887111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T04:45:35Z","filter_number":"0","exposure_id":"8810049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.710125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T05:43:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.1702944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T05:45:30Z","filter_number":"0","exposure_id":"8810050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.3852917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T06:43:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8925722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T06:45:41Z","filter_number":"0","exposure_id":"8810051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.9378333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T07:43:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.5607194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T07:45:52Z","filter_number":"0","exposure_id":"8810052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.3734583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T08:43:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.1795583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-01-01T08:46:03Z","filter_number":"0","exposure_id":"8810053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.69825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T09:44:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.8653528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-01T10:18:25Z","filter_number":"0","exposure_id":"8810054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.6968333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T11:16:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.269575",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-01T11:18:20Z","filter_number":"0","exposure_id":"8810055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.330625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T12:16:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.6250417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-02T12:18:31Z","filter_number":"0","exposure_id":"8810056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.845375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T01:16:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.9266556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-02T01:18:26Z","filter_number":"0","exposure_id":"8810057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.2337083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T02:16:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1689306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-02T02:18:21Z","filter_number":"0","exposure_id":"8810058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.4885417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T03:16:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-51.9594472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-02T03:18:31Z","filter_number":"0","exposure_id":"8810059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.439875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T04:16:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.6703528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-02T04:18:41Z","filter_number":"0","exposure_id":"8810060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.2353333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T05:16:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.32295",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-02T05:18:52Z","filter_number":"0","exposure_id":"8810061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.884125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T06:16:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9230833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-01-02T06:18:47Z","filter_number":"0","exposure_id":"8810062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.3952917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T07:16:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.03755",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T01:48:11Z","filter_number":"0","exposure_id":"9140021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.8147083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T02:46:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.958675",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T02:48:06Z","filter_number":"0","exposure_id":"9140022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.9274583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T03:46:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.8752111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T03:48:01Z","filter_number":"0","exposure_id":"9140023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.092125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T04:46:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.2459667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T04:48:11Z","filter_number":"0","exposure_id":"9140024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.8677917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T05:46:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.3081083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T05:48:06Z","filter_number":"0","exposure_id":"9140025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.788","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T06:46:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.3634861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T06:48:01Z","filter_number":"0","exposure_id":"9140026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.7682917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T07:46:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.4110111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T07:47:56Z","filter_number":"0","exposure_id":"9140027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.817875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T08:45:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.4493917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T08:47:51Z","filter_number":"0","exposure_id":"9140028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.9474167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T09:45:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.6424611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-09T09:48:02Z","filter_number":"0","exposure_id":"9140029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.0210417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T10:46:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.6402667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-09T11:30:00Z","filter_number":"0","exposure_id":"9140030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7665417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T12:27:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.6140306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-09T12:30:11Z","filter_number":"0","exposure_id":"9140031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.6481667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T01:28:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.5777222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-09T01:30:06Z","filter_number":"0","exposure_id":"9140032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.60525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T02:28:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.5326667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-09T02:30:16Z","filter_number":"0","exposure_id":"9140033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.6281667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T03:28:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.7792861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-09T03:30:11Z","filter_number":"0","exposure_id":"9140034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.2910417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T04:28:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-41.8045944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-09T04:55:28Z","filter_number":"0","exposure_id":"9140035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.3529167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T05:53:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.817675",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-09T05:55:39Z","filter_number":"0","exposure_id":"9140036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.4649167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T06:53:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8181028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-09T06:55:50Z","filter_number":"0","exposure_id":"9140037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.6582917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T07:53:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.8040194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-09T07:55:45Z","filter_number":"0","exposure_id":"9140038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.9442917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T08:53:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.8782611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-09T08:55:56Z","filter_number":"0","exposure_id":"9140039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.841","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T09:53:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.9251778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-09T09:55:51Z","filter_number":"0","exposure_id":"9140040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.4739167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-09T10:53:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-42.9714444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-09T11:20:18Z","filter_number":"0","exposure_id":"9140041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.2152917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T12:18:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.9814194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-10T12:20:13Z","filter_number":"0","exposure_id":"9140042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0435833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T01:18:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-38.9779611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-10T01:20:23Z","filter_number":"0","exposure_id":"9140043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.948","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T02:18:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.862975",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-10T02:19:52Z","filter_number":"0","exposure_id":"9140044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.0972917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T03:17:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.8614528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-10T03:19:47Z","filter_number":"0","exposure_id":"9140045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2226667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T04:17:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.8457917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-10T04:19:42Z","filter_number":"0","exposure_id":"9140046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.4281667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T05:17:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8140389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-10T05:19:53Z","filter_number":"0","exposure_id":"9140047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.72425","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T06:17:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-47.7933667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T06:40:20Z","filter_number":"0","exposure_id":"9140048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.1075","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T07:38:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.7145083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T07:40:31Z","filter_number":"0","exposure_id":"9140049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.15625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T08:38:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.7258917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T08:40:26Z","filter_number":"0","exposure_id":"9140050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.857375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T09:38:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.7225556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T09:40:21Z","filter_number":"0","exposure_id":"9140051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.655125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T10:38:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.7064306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T10:40:16Z","filter_number":"0","exposure_id":"9140052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5372917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T11:38:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.679125",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T11:40:26Z","filter_number":"0","exposure_id":"9140053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.4936667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T12:38:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.4162417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T12:40:36Z","filter_number":"0","exposure_id":"9140054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.787125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T01:38:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.4673083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T01:40:46Z","filter_number":"0","exposure_id":"9140055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.754375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T02:38:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.5097583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T02:40:41Z","filter_number":"0","exposure_id":"9140056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.7892083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T03:38:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.542275",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T03:40:52Z","filter_number":"0","exposure_id":"9140057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.9015833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T04:38:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.5632889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T04:40:47Z","filter_number":"0","exposure_id":"9140058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.1031667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T05:38:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.3348222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T05:40:58Z","filter_number":"0","exposure_id":"9140059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.9508333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T06:38:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2832861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T06:41:09Z","filter_number":"0","exposure_id":"9140060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.85825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T07:39:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2232667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"48706",
"exp_start_time":"2010-04-10T07:41:04Z","filter_number":"0","exposure_id":"9140061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.8458333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-10T08:39:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.0719722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-12T02:09:12Z","filter_number":"0","exposure_id":"9150021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9614583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T03:07:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.9810639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-12T03:09:07Z","filter_number":"0","exposure_id":"9150022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.1600417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T04:07:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.5147444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-12T04:09:17Z","filter_number":"0","exposure_id":"9150023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.318375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T05:07:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.6244556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-12T05:09:12Z","filter_number":"0","exposure_id":"9150024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0267083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T06:07:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.7310972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-04-12T06:09:07Z","filter_number":"0","exposure_id":"9150025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.7793333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T07:07:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.8155194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T07:42:27Z","filter_number":"0","exposure_id":"9150026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.5597917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T08:40:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.9170806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T08:42:22Z","filter_number":"0","exposure_id":"9150027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.4070833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T09:40:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.79915",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T09:42:17Z","filter_number":"0","exposure_id":"9150028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.4235","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T10:40:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.7146917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T10:42:28Z","filter_number":"0","exposure_id":"9150029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.50025","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T11:40:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.6251472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T11:42:23Z","filter_number":"0","exposure_id":"9150030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6393333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T12:40:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.5313056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T12:42:18Z","filter_number":"0","exposure_id":"9150031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.8317917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T01:40:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.4338389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T01:42:13Z","filter_number":"0","exposure_id":"9150032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.0703333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T02:40:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.8539028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T02:42:23Z","filter_number":"0","exposure_id":"9150033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.8472917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T03:40:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.9318611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-12T03:42:33Z","filter_number":"0","exposure_id":"9150034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.6945","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T04:40:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.9907889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-12T05:07:50Z","filter_number":"0","exposure_id":"9150035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.5905","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T06:05:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.0607222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-12T06:07:45Z","filter_number":"0","exposure_id":"9150036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.5364583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T07:05:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.1233389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-12T07:07:40Z","filter_number":"0","exposure_id":"9150037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.5540417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T08:05:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.3868806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-12T08:07:51Z","filter_number":"0","exposure_id":"9150038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.6504583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T09:05:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.3523667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-12T09:07:46Z","filter_number":"0","exposure_id":"9150039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.5279167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T10:05:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.3077667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-12T10:07:57Z","filter_number":"0","exposure_id":"9150040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.4859583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-12T11:05:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2544389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-12T11:08:07Z","filter_number":"0","exposure_id":"9150041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.5140833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T12:06:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.1935361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-13T12:08:02Z","filter_number":"0","exposure_id":"9150042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.6034167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T01:06:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.4853528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-13T01:08:12Z","filter_number":"0","exposure_id":"9150043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.2750417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T02:06:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.5242889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-13T02:08:22Z","filter_number":"0","exposure_id":"9150044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.2593333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T03:06:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.553275",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2010-04-13T03:08:17Z","filter_number":"0","exposure_id":"9150045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.311375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T04:06:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-45.5919806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-13T04:35:18Z","filter_number":"0","exposure_id":"9150046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.4265","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T05:33:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.6032667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-13T05:35:13Z","filter_number":"0","exposure_id":"9150047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.6203333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T06:33:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.7376083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-13T06:35:24Z","filter_number":"0","exposure_id":"9150048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"137.5476667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T07:33:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.7572222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-13T07:35:19Z","filter_number":"0","exposure_id":"9150049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.2681667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T08:33:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.7611917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-13T08:35:14Z","filter_number":"0","exposure_id":"9150050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.0814167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T09:33:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.7514611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-13T09:35:09Z","filter_number":"0","exposure_id":"9150051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.976375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T10:33:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-38.729675",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-13T10:35:04Z","filter_number":"0","exposure_id":"9150052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.9436667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T11:33:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-41.9766861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T02:21:14Z","filter_number":"0","exposure_id":"8660036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.0065833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T03:19:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.5728944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T03:21:09Z","filter_number":"0","exposure_id":"8660037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.1475","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T04:19:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.6954333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T04:21:04Z","filter_number":"0","exposure_id":"8660038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.5365417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T05:19:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8145",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T05:20:59Z","filter_number":"0","exposure_id":"8660039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.881125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T06:18:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9295222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T06:21:10Z","filter_number":"0","exposure_id":"8660040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.174125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T07:19:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0398639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T07:21:21Z","filter_number":"0","exposure_id":"8660041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.4072083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T08:19:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.4830944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T08:21:32Z","filter_number":"0","exposure_id":"8660042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.1600417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T09:19:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.3954167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T09:21:27Z","filter_number":"0","exposure_id":"8660043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.0509583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T10:19:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.3005944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T10:21:22Z","filter_number":"0","exposure_id":"8660044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8699167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T11:19:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.1996028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T11:21:17Z","filter_number":"0","exposure_id":"8660045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.6265","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T12:19:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.0932167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"38269",
"exp_start_time":"2009-11-17T12:21:27Z","filter_number":"0","exposure_id":"8660046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.3289167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T01:19:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-41.1256583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-07T08:43:09Z","filter_number":"0","exposure_id":"8630035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.329875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-07T09:41:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.2938194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-07T09:43:04Z","filter_number":"0","exposure_id":"8630036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.2573333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-07T10:41:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.4620528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-07T10:43:14Z","filter_number":"0","exposure_id":"8630037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.1885","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-07T11:41:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.6303528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-07T11:43:09Z","filter_number":"0","exposure_id":"8630038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.1236667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T12:41:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.7987222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-08T12:43:20Z","filter_number":"0","exposure_id":"8630039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.0632083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T01:41:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.5463583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-02T03:04:19Z","filter_number":"0","exposure_id":"8820001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"137.7719167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T04:02:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.4813306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-02T04:03:54Z","filter_number":"0","exposure_id":"8820002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"138.9105","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T05:01:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.9493",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-02T05:04:05Z","filter_number":"0","exposure_id":"8820003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.5980417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T06:02:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.3730056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-02T06:04:00Z","filter_number":"0","exposure_id":"8820004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.1636667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T07:01:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.7474528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-02T07:03:55Z","filter_number":"0","exposure_id":"8820005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.5982083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T08:01:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-51.063725",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-02T08:34:30Z","filter_number":"0","exposure_id":"8820006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.8540417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T09:32:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.2907972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-02T09:34:40Z","filter_number":"0","exposure_id":"8820007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8997083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T10:32:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0243917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-02T10:34:51Z","filter_number":"0","exposure_id":"8820008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5702917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-02T11:32:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.7016694",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-02T11:35:02Z","filter_number":"0","exposure_id":"8820009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.1129583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T12:33:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.32785",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T12:35:13Z","filter_number":"0","exposure_id":"8820010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.53475","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T01:33:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.907725",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T01:35:24Z","filter_number":"0","exposure_id":"8820011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.842875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T02:33:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2704639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T02:35:19Z","filter_number":"0","exposure_id":"8820012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.8924167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T03:33:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.6517917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T03:35:14Z","filter_number":"0","exposure_id":"8820013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.6022917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T04:33:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.9853861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T04:35:25Z","filter_number":"0","exposure_id":"8820014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.206375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T05:33:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2666528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T05:35:20Z","filter_number":"0","exposure_id":"8820015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.6989167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T06:33:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.49065",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T06:35:15Z","filter_number":"0","exposure_id":"8820016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.074375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T07:33:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.6668028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T07:35:25Z","filter_number":"0","exposure_id":"8820017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.3633333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T08:33:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.4820611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T08:35:20Z","filter_number":"0","exposure_id":"8820018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.9410833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T09:33:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.2392667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T09:35:31Z","filter_number":"0","exposure_id":"8820019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.4115417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T10:33:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.9431028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T10:35:26Z","filter_number":"0","exposure_id":"8820020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.7789583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T11:33:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.5979639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T11:35:37Z","filter_number":"0","exposure_id":"8820021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.0479583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T12:33:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-38.8937556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T12:35:48Z","filter_number":"0","exposure_id":"8820022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.3005417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T01:33:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.2052667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T01:35:43Z","filter_number":"0","exposure_id":"8820023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.05475","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T02:33:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.4666944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"66101",
"exp_start_time":"2010-01-03T02:35:38Z","filter_number":"0","exposure_id":"8820024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.717375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T03:33:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-42.6165222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-01-03T04:00:00Z","filter_number":"0","exposure_id":"8820025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.3295417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T04:57:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.7400111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-01-03T04:59:55Z","filter_number":"0","exposure_id":"8820026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.7801667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T05:57:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.9407472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-01-03T05:59:25Z","filter_number":"0","exposure_id":"8820027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.6315833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T06:57:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.8197472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-01-03T06:59:35Z","filter_number":"0","exposure_id":"8820028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.2346667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T07:57:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.6368278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-01-03T07:59:30Z","filter_number":"0","exposure_id":"8820029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.734875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T08:57:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.3966361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-01-03T08:59:25Z","filter_number":"0","exposure_id":"8820030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.1351667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T09:57:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.1036",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-01-03T09:59:20Z","filter_number":"0","exposure_id":"8820031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.4391667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-03T10:57:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-41.8314028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"3479",
"exp_start_time":"2010-01-03T11:25:51Z","filter_number":"0","exposure_id":"8820032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.2253333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T12:23:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-43.1520389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T01:04:30Z","filter_number":"0","exposure_id":"8820033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.8920417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T02:02:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.4171",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T02:04:41Z","filter_number":"0","exposure_id":"8820034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.4465833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T03:02:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.625225",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T03:04:51Z","filter_number":"0","exposure_id":"8820035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.8930833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T04:02:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.7714472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T04:04:46Z","filter_number":"0","exposure_id":"8820036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.2278333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T05:02:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.620525",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T05:04:41Z","filter_number":"0","exposure_id":"8820037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.9157083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T06:02:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.4342",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T06:04:36Z","filter_number":"0","exposure_id":"8820038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.6356667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T07:02:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1865417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T07:04:31Z","filter_number":"0","exposure_id":"8820039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.232875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T08:02:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.8828306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-01-04T08:04:26Z","filter_number":"0","exposure_id":"8820040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7125417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T09:02:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-43.5494639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T09:45:00Z","filter_number":"0","exposure_id":"8820041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.1031667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T10:42:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.2157194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T10:45:11Z","filter_number":"0","exposure_id":"8820042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"137.0485833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T11:43:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.6005444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T11:45:06Z","filter_number":"0","exposure_id":"8820043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.6444583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T12:43:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9350167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T12:45:17Z","filter_number":"0","exposure_id":"8820044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.11975","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T01:43:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.213925",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T01:45:12Z","filter_number":"0","exposure_id":"8820045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.46725","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T02:43:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.4316861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T02:45:22Z","filter_number":"0","exposure_id":"8820046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.680375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T03:43:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-52.2394389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T03:45:32Z","filter_number":"0","exposure_id":"8820047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.6022917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T04:43:31Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.9748472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T04:45:27Z","filter_number":"0","exposure_id":"8820048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.4444583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T05:43:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.6499861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T05:45:22Z","filter_number":"0","exposure_id":"8820049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.1384583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T06:43:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2708333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T06:45:17Z","filter_number":"0","exposure_id":"8820050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.6929167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T07:43:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.8428417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T07:45:12Z","filter_number":"0","exposure_id":"8820051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"139.116875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T08:43:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.9925972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T08:44:41Z","filter_number":"0","exposure_id":"8820052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"137.3717917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T09:42:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.381675",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T09:44:36Z","filter_number":"0","exposure_id":"8820053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.892375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T10:42:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.7196222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T10:44:47Z","filter_number":"0","exposure_id":"8820054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2827917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-04T11:42:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-51.0009167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-04T11:44:57Z","filter_number":"0","exposure_id":"8820055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.53475","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-05T12:42:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-52.2195056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-05T12:45:07Z","filter_number":"0","exposure_id":"8820056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.6406667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-05T01:43:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.3815472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"59143",
"exp_start_time":"2010-01-05T01:45:17Z","filter_number":"0","exposure_id":"8820057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.795","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-05T02:43:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-39.3226389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"3479",
"exp_start_time":"2010-04-13T11:55:49Z","filter_number":"0","exposure_id":"9150053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.53075","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-13T12:53:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.7501528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-11-13T01:30:18Z","filter_number":"0","exposure_id":"8650008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.744625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T02:28:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.6355",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-11-13T02:30:13Z","filter_number":"0","exposure_id":"8650009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.4165","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T03:28:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.5165361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-11-13T03:30:08Z","filter_number":"0","exposure_id":"8650010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.0404167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T04:28:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.0164972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-11-13T04:30:19Z","filter_number":"0","exposure_id":"8650011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.2729167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T05:28:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.119425",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-11-13T05:30:14Z","filter_number":"0","exposure_id":"8650012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.5630417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T06:28:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2160778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-11-13T06:30:09Z","filter_number":"0","exposure_id":"8650013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.7964583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T07:28:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-43.1691944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-15T05:55:35Z","filter_number":"0","exposure_id":"8660004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.9617917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-15T06:53:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.0927139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-15T06:55:30Z","filter_number":"0","exposure_id":"8660005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.812","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-15T07:53:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.0086833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-15T07:55:41Z","filter_number":"0","exposure_id":"8660006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6025417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-15T08:53:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.5795167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-15T08:55:36Z","filter_number":"0","exposure_id":"8660007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.307875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-15T09:53:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.6811361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-15T09:55:31Z","filter_number":"0","exposure_id":"8660008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.596125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-15T10:53:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.7772611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-15T10:55:26Z","filter_number":"0","exposure_id":"8660009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.8324167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-15T11:53:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8671167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-15T11:55:21Z","filter_number":"0","exposure_id":"8660010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0093333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T12:53:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9497389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T12:55:16Z","filter_number":"0","exposure_id":"8660011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.117875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T01:53:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.5266889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T01:55:11Z","filter_number":"0","exposure_id":"8660012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.2589583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T02:53:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.4218444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T02:55:06Z","filter_number":"0","exposure_id":"8660013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.0375417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T03:53:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.3121139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T03:55:01Z","filter_number":"0","exposure_id":"8660014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.7584583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T04:53:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1981778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T04:54:56Z","filter_number":"0","exposure_id":"8660015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.4295","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T05:52:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.0805972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T05:55:06Z","filter_number":"0","exposure_id":"8660016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.0572917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T06:53:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.5096972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T06:55:16Z","filter_number":"0","exposure_id":"8660017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.8463333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T07:53:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.6414",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T07:55:26Z","filter_number":"0","exposure_id":"8660018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.3072083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T08:53:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.7710167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T08:55:36Z","filter_number":"0","exposure_id":"8660019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.734375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T09:53:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.8981778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T09:55:31Z","filter_number":"0","exposure_id":"8660020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.1224167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T10:53:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.0224639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T10:55:26Z","filter_number":"0","exposure_id":"8660021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.464875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T11:53:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.4339278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T11:55:37Z","filter_number":"0","exposure_id":"8660022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7277917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T12:53:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.2933639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T12:55:47Z","filter_number":"0","exposure_id":"8660023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.256875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T01:53:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.1515083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T01:55:42Z","filter_number":"0","exposure_id":"8660024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.7537917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T02:53:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.0085972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T02:55:52Z","filter_number":"0","exposure_id":"8660025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.223375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T03:53:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.864825",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T03:55:47Z","filter_number":"0","exposure_id":"8660026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.669625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T04:53:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1967861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T04:55:51Z","filter_number":"0","exposure_id":"8660027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.7926667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T05:53:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.350675",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T05:55:46Z","filter_number":"0","exposure_id":"8660028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.439875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T06:53:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.5041556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T06:55:41Z","filter_number":"0","exposure_id":"8660029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.069375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T07:53:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.6571028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T07:55:36Z","filter_number":"0","exposure_id":"8660030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.6779167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T08:53:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.8094111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T08:55:31Z","filter_number":"0","exposure_id":"8660031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.2616667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T09:53:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.4788083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T09:55:42Z","filter_number":"0","exposure_id":"8660032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.8793333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T10:53:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.3402278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T10:55:52Z","filter_number":"0","exposure_id":"8660033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.438","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-16T11:53:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1996417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-16T11:55:47Z","filter_number":"0","exposure_id":"8660034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.9563333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T12:53:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0573722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-11-17T12:55:57Z","filter_number":"0","exposure_id":"8660035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.440375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-17T01:53:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.5321583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-06T12:59:42Z","filter_number":"0","exposure_id":"9130016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.105625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T01:57:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.4536167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-06T01:59:53Z","filter_number":"0","exposure_id":"9130017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.6059167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T02:57:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.3938333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-06T03:00:04Z","filter_number":"0","exposure_id":"9130018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"138.432125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T03:58:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.5094861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-06T04:00:15Z","filter_number":"0","exposure_id":"9130019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.8622083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T04:58:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.6022028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-06T05:00:11Z","filter_number":"0","exposure_id":"9130020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.402","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T05:58:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.6747694",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-06T06:00:07Z","filter_number":"0","exposure_id":"9130021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.0391667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T06:58:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.7295528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-06T07:00:03Z","filter_number":"0","exposure_id":"9130022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7630833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T07:58:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-41.7708611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T04:55:27Z","filter_number":"0","exposure_id":"9130031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.4007083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T05:53:26Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.7691167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T05:55:22Z","filter_number":"0","exposure_id":"9130032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.2872917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T06:53:21Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.5713194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T06:55:17Z","filter_number":"0","exposure_id":"9130033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.6484167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T07:53:16Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.5978194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T07:55:12Z","filter_number":"0","exposure_id":"9130034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.6929583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T08:53:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.6143028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T08:55:07Z","filter_number":"0","exposure_id":"9130035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.8072917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T09:53:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.6192806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T09:55:18Z","filter_number":"0","exposure_id":"9130036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.0014583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T10:53:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.6109972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T10:55:29Z","filter_number":"0","exposure_id":"9130037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.2869167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T11:53:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.456675",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-06T11:55:40Z","filter_number":"0","exposure_id":"9130038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.2384167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T12:53:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.4329528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-07T12:55:35Z","filter_number":"0","exposure_id":"9130039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.05","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T01:53:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.3990306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-07T01:55:46Z","filter_number":"0","exposure_id":"9130040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.9455417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T02:53:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.3563472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-07T02:55:41Z","filter_number":"0","exposure_id":"9130041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.91375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T03:53:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.3061028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-07T03:55:36Z","filter_number":"0","exposure_id":"9130042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.94525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T04:53:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.9702222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"45227",
"exp_start_time":"2010-04-07T04:55:31Z","filter_number":"0","exposure_id":"9130043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.1807917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T05:53:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-43.9960917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-07T06:20:18Z","filter_number":"0","exposure_id":"9130044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0763333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T07:18:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.0697111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-07T07:20:13Z","filter_number":"0","exposure_id":"9130045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.9884167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T08:18:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.1375528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-07T08:20:08Z","filter_number":"0","exposure_id":"9130046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.9624583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T09:18:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1985833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-07T09:20:19Z","filter_number":"0","exposure_id":"9130047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0087083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T10:18:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.2616361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-07T10:19:48Z","filter_number":"0","exposure_id":"9130048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.0389583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T11:17:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2171611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2010-04-07T11:19:59Z","filter_number":"0","exposure_id":"9130049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9174167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-07T12:17:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-49.7288722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T02:09:52Z","filter_number":"0","exposure_id":"8630040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.61775","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T03:07:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.5660417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T03:09:47Z","filter_number":"0","exposure_id":"8630041","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.8645417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T04:07:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.4029194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T04:09:42Z","filter_number":"0","exposure_id":"8630042","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.0964167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T05:07:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.2395722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T05:09:52Z","filter_number":"0","exposure_id":"8630043","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.31575","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T06:07:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.0760333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T06:09:47Z","filter_number":"0","exposure_id":"8630044","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.524375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T07:07:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.8896722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T07:09:57Z","filter_number":"0","exposure_id":"8630045","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6603333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T08:07:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.0468833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T08:10:07Z","filter_number":"0","exposure_id":"8630046","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.35325","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T09:08:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.2032111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T09:10:02Z","filter_number":"0","exposure_id":"8630047","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.024125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T10:08:01Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.3585111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T10:10:13Z","filter_number":"0","exposure_id":"8630048","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.6692917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T11:08:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.5126111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T11:10:08Z","filter_number":"0","exposure_id":"8630049","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.2845417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T12:08:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.2077417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T12:10:19Z","filter_number":"0","exposure_id":"8630050","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.9855417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T01:08:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.0660944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T01:10:14Z","filter_number":"0","exposure_id":"8630051","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.5037083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T02:08:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.921825",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T02:10:09Z","filter_number":"0","exposure_id":"8630052","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.9777083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T03:08:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.7753028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T03:10:04Z","filter_number":"0","exposure_id":"8630053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.413625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T04:08:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.6268028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T04:09:59Z","filter_number":"0","exposure_id":"8630054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.8165417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T05:07:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.2886778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T05:09:54Z","filter_number":"0","exposure_id":"8630055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.9992917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T06:07:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.4262306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T06:09:49Z","filter_number":"0","exposure_id":"8630056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.503875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T07:07:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.5603694",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T07:09:44Z","filter_number":"0","exposure_id":"8630057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.965125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T08:07:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.6905972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T08:09:39Z","filter_number":"0","exposure_id":"8630058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.37675","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T09:07:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.8163083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2009-11-08T09:09:34Z","filter_number":"0","exposure_id":"8630059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.731125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T10:07:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-47.86965",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-08T10:35:49Z","filter_number":"0","exposure_id":"8630060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.8010417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-08T11:33:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.7476083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-08T11:35:44Z","filter_number":"0","exposure_id":"8630061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.461375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T12:33:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.6208333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T12:35:39Z","filter_number":"0","exposure_id":"8630062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.0651667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T01:33:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.4899444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T01:35:34Z","filter_number":"0","exposure_id":"8630063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.6197083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T02:33:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.3554667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T02:35:29Z","filter_number":"0","exposure_id":"8630064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.13125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T03:33:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.7122278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T03:35:24Z","filter_number":"0","exposure_id":"8630065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.9067083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T04:33:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.8578889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T04:35:19Z","filter_number":"0","exposure_id":"8630066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.483","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T05:33:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0014083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T05:35:14Z","filter_number":"0","exposure_id":"8630067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.0258333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T06:33:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1424556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T06:35:09Z","filter_number":"0","exposure_id":"8630068","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.53025","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T07:33:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2806556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-09T07:35:04Z","filter_number":"0","exposure_id":"8630069","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.99025","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-09T08:33:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.5915583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T07:05:58Z","filter_number":"0","exposure_id":"8640053","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.0080833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T08:03:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.4514306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T08:05:53Z","filter_number":"0","exposure_id":"8640054","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.5334583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T09:03:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.3090833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T09:05:48Z","filter_number":"0","exposure_id":"8640055","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.019375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T10:03:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1648167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T10:05:43Z","filter_number":"0","exposure_id":"8640056","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.47125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T11:03:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.0188917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T11:05:53Z","filter_number":"0","exposure_id":"8640057","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8937917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T12:03:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.2954056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T12:05:48Z","filter_number":"0","exposure_id":"8640058","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7100833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T01:03:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.4504556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T01:05:43Z","filter_number":"0","exposure_id":"8640059","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.380125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T02:03:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.60485",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T02:05:38Z","filter_number":"0","exposure_id":"8640060","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.0313333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T03:03:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.7584889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T03:05:49Z","filter_number":"0","exposure_id":"8640061","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.6604583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T04:03:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.9112056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T04:06:00Z","filter_number":"0","exposure_id":"8640062","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.2636667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T05:03:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.1443917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T05:06:11Z","filter_number":"0","exposure_id":"8640063","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.5542083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T06:04:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.9826278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T06:06:06Z","filter_number":"0","exposure_id":"8640064","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.8178333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T07:04:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.8207778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T07:06:01Z","filter_number":"0","exposure_id":"8640065","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.0699167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T08:04:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.658875",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T08:05:56Z","filter_number":"0","exposure_id":"8640066","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.3125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T09:03:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.4969639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T09:06:06Z","filter_number":"0","exposure_id":"8640067","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.5472083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T10:04:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.4248639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"55664",
"exp_start_time":"2009-11-11T10:05:37Z","filter_number":"0","exposure_id":"8640068","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.4070833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-11T11:03:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-43.6495917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-11T11:24:48Z","filter_number":"0","exposure_id":"8640069","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.1850417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T12:22:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8077444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T12:24:43Z","filter_number":"0","exposure_id":"8640070","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.8787917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T01:22:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9656444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T01:24:54Z","filter_number":"0","exposure_id":"8640071","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.5573333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T02:22:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.1232361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T02:24:49Z","filter_number":"0","exposure_id":"8640072","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.2178333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T03:22:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.8411556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T03:25:00Z","filter_number":"0","exposure_id":"8640073","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.8715","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T04:22:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.6949639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T04:24:55Z","filter_number":"0","exposure_id":"8640074","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.3499583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T05:22:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.547375",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T05:25:06Z","filter_number":"0","exposure_id":"8640075","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.79525","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T06:23:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.3985889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T06:25:01Z","filter_number":"0","exposure_id":"8640076","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.21225","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T07:23:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.2487861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2009-11-12T07:24:56Z","filter_number":"0","exposure_id":"8640077","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.605","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T08:22:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.468175",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-21T12:20:18Z","filter_number":"0","exposure_id":"8670077","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.02925","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T01:18:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.4981917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-21T01:20:13Z","filter_number":"0","exposure_id":"8670078","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.9350417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T02:18:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.5146861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-21T02:20:08Z","filter_number":"0","exposure_id":"8670079","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.7478333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T03:18:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.5622333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-21T03:19:41Z","filter_number":"0","exposure_id":"8670080","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.5595417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T04:17:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.5528139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-21T04:19:36Z","filter_number":"0","exposure_id":"8670081","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.75175","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T05:17:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.5296778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-21T05:19:31Z","filter_number":"0","exposure_id":"8670082","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.85375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T06:17:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.4945417",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-21T06:19:26Z","filter_number":"0","exposure_id":"8670083","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.876375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T07:17:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-40.9393028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-12T06:06:21Z","filter_number":"0","exposure_id":"8650001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.82175","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T07:04:20Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.0741389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-12T07:06:16Z","filter_number":"0","exposure_id":"8650002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.3015","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T08:04:15Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.2064583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-12T08:06:11Z","filter_number":"0","exposure_id":"8650003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.7439583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T09:04:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.3358528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-12T09:06:06Z","filter_number":"0","exposure_id":"8650004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.1433333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T10:04:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.4618639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-12T10:06:01Z","filter_number":"0","exposure_id":"8650005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.4925417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-12T11:04:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.9780944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-12T11:06:12Z","filter_number":"0","exposure_id":"8650006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.2535","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T12:04:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.8715556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2009-11-13T12:06:07Z","filter_number":"0","exposure_id":"8650007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.0289167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T01:04:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-46.285675",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"13916",
"exp_start_time":"2009-11-13T07:48:26Z","filter_number":"0","exposure_id":"8650014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.9590417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T08:46:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.3641583",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"13916",
"exp_start_time":"2009-11-13T08:48:37Z","filter_number":"0","exposure_id":"8650015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.039625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T09:46:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.4912389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"13916",
"exp_start_time":"2009-11-13T09:48:06Z","filter_number":"0","exposure_id":"8650016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.204625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T10:46:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.4086722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"13916",
"exp_start_time":"2009-11-13T10:48:01Z","filter_number":"0","exposure_id":"8650017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.0892917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-13T11:46:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-40.7816639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-22T04:18:33Z","filter_number":"0","exposure_id":"8680011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.3359583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T05:16:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.3649556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-22T05:18:44Z","filter_number":"0","exposure_id":"8680012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.1086667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T06:16:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.4610667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-22T06:18:39Z","filter_number":"0","exposure_id":"8680013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.3495","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T07:16:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.5526667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-22T07:18:34Z","filter_number":"0","exposure_id":"8680014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.540375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T08:16:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.6390139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2009-11-22T08:18:29Z","filter_number":"0","exposure_id":"8680015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.6735833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T09:16:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.9967278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T12:22:48Z","filter_number":"0","exposure_id":"9120021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.134625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T01:20:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.0034972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T01:22:43Z","filter_number":"0","exposure_id":"9120022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.330375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T02:20:42Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.9982028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T02:22:38Z","filter_number":"0","exposure_id":"9120023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.6145833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T03:20:37Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.9788806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T03:22:33Z","filter_number":"0","exposure_id":"9120024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.0009167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T04:20:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0275778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T04:22:44Z","filter_number":"0","exposure_id":"9120025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.06775","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T05:20:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.0840111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T05:22:55Z","filter_number":"0","exposure_id":"9120026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.5875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T06:20:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1229194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T06:23:06Z","filter_number":"0","exposure_id":"9120027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.2152917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T07:21:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1466528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T07:23:01Z","filter_number":"0","exposure_id":"9120028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.937625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T08:21:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1571806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"31311",
"exp_start_time":"2010-04-03T08:22:56Z","filter_number":"0","exposure_id":"9120029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.742875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T09:20:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-45.157",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T09:32:40Z","filter_number":"0","exposure_id":"9130001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.0437083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T10:30:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.1126389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T10:32:35Z","filter_number":"0","exposure_id":"9130002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.023","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T11:30:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.3648222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T11:32:45Z","filter_number":"0","exposure_id":"9130003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.7968333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T12:30:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.3833139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T12:32:40Z","filter_number":"0","exposure_id":"9130004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.8997083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T01:30:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.3917556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T01:32:35Z","filter_number":"0","exposure_id":"9130005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.0767917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T02:30:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.3885667",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T02:32:30Z","filter_number":"0","exposure_id":"9130006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.339","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T03:30:29Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.37185",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T03:32:41Z","filter_number":"0","exposure_id":"9130007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6992917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T04:30:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.4274139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T04:32:52Z","filter_number":"0","exposure_id":"9130008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.7327917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T05:30:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.4802611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T05:33:03Z","filter_number":"0","exposure_id":"9130009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.280875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T06:31:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.5161944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T06:33:14Z","filter_number":"0","exposure_id":"9130010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.933","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T07:31:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.5374611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T07:33:24Z","filter_number":"0","exposure_id":"9130011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.6761667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T08:31:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.5459611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T08:33:19Z","filter_number":"0","exposure_id":"9130012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.4993333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T09:31:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.659725",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T09:33:29Z","filter_number":"0","exposure_id":"9130013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.1282917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T10:31:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.6234639",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T10:33:24Z","filter_number":"0","exposure_id":"9130014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.3710833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-05T11:31:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.5716333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2010-04-05T11:33:19Z","filter_number":"0","exposure_id":"9130015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.69825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T12:31:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-38.8915083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T08:25:00Z","filter_number":"0","exposure_id":"9130023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.81925","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T09:22:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.8631389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T09:24:55Z","filter_number":"0","exposure_id":"9130024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.0075833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T10:22:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.8192056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T10:24:50Z","filter_number":"0","exposure_id":"9130025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.2761667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T11:22:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.7576333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T11:24:45Z","filter_number":"0","exposure_id":"9130026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.634875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T12:22:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.6759889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T12:24:41Z","filter_number":"0","exposure_id":"9130027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.095375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T01:22:40Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.6723833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T01:24:52Z","filter_number":"0","exposure_id":"9130028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.2592083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T02:22:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.7194778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T02:25:03Z","filter_number":"0","exposure_id":"9130029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.8721667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T03:23:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.7497389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"27832",
"exp_start_time":"2010-04-06T03:25:14Z","filter_number":"0","exposure_id":"9130030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.5829583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-06T04:23:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.6889222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-12-29T03:18:55Z","filter_number":"0","exposure_id":"8800035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.7743333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T04:16:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.089025",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-12-29T04:18:50Z","filter_number":"0","exposure_id":"8800036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.73975","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T05:16:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.5118306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-12-29T05:19:01Z","filter_number":"0","exposure_id":"8800037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.4666667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T06:17:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8874389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-12-29T06:18:56Z","filter_number":"0","exposure_id":"8800038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.0819167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T07:16:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.211075",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-12-29T07:18:51Z","filter_number":"0","exposure_id":"8800039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.578625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T08:16:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.4775722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"20874",
"exp_start_time":"2009-12-29T08:19:01Z","filter_number":"0","exposure_id":"8800040","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.9502917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-29T09:17:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-44.686775",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T03:16:46Z","filter_number":"0","exposure_id":"8810001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7837083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T04:14:45Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.2965083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T04:16:57Z","filter_number":"0","exposure_id":"8810002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.1026667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T05:14:56Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.8616194",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T05:16:52Z","filter_number":"0","exposure_id":"8810003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.316625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T06:14:51Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.4522806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T06:16:47Z","filter_number":"0","exposure_id":"8810004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.324","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T07:14:46Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.9257528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T07:16:42Z","filter_number":"0","exposure_id":"8810005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.099375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T08:14:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.3562861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T08:16:37Z","filter_number":"0","exposure_id":"8810006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.7625833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T09:14:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.7392444",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T09:16:48Z","filter_number":"0","exposure_id":"8810007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.3055417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T10:14:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.0695528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T10:16:58Z","filter_number":"0","exposure_id":"8810008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7202917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-30T11:14:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.7937556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-30T11:17:08Z","filter_number":"0","exposure_id":"8810009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.7677083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T12:15:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.4172139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T12:17:03Z","filter_number":"0","exposure_id":"8810010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.3858333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T01:15:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9895611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T01:16:58Z","filter_number":"0","exposure_id":"8810011","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.8647917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T02:14:57Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.5160889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T02:16:53Z","filter_number":"0","exposure_id":"8810012","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.2144583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T03:14:52Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.0015722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T03:17:04Z","filter_number":"0","exposure_id":"8810013","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"138.4446667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T04:15:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.5734139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T04:16:33Z","filter_number":"0","exposure_id":"8810014","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"138.5466667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T05:14:32Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.0963528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T05:16:44Z","filter_number":"0","exposure_id":"8810015","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.3050833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T06:14:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.5777556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T06:16:39Z","filter_number":"0","exposure_id":"8810016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.940125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T07:14:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.0127083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T07:16:34Z","filter_number":"0","exposure_id":"8810017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.4414583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T08:14:33Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-51.39575",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T08:16:29Z","filter_number":"0","exposure_id":"8810018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.7985417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T09:14:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.6757889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T09:16:39Z","filter_number":"0","exposure_id":"8810019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.7163333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T10:14:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.34005",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T10:16:49Z","filter_number":"0","exposure_id":"8810020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.3262917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T11:14:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.9508",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T11:17:00Z","filter_number":"0","exposure_id":"8810021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.8034167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T12:14:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.5132722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T12:17:11Z","filter_number":"0","exposure_id":"8810022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.1562917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T01:15:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0322167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T01:17:06Z","filter_number":"0","exposure_id":"8810023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.3932917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T02:15:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.4484861",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T02:17:01Z","filter_number":"0","exposure_id":"8810024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.3565833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T03:15:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.8901056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T03:16:56Z","filter_number":"0","exposure_id":"8810025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.1296667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T04:14:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.2864833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T04:17:06Z","filter_number":"0","exposure_id":"8810026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.7942083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T05:15:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.6330139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T05:17:01Z","filter_number":"0","exposure_id":"8810027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.34325","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T06:15:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9246889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T06:16:56Z","filter_number":"0","exposure_id":"8810028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.770125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T07:14:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1464139",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T07:17:06Z","filter_number":"0","exposure_id":"8810029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.9449167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T08:15:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.8956917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T08:17:01Z","filter_number":"0","exposure_id":"8810030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.4790417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T09:15:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.5889889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T09:16:56Z","filter_number":"0","exposure_id":"8810031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.9005417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T10:14:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.2310972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"111328",
"exp_start_time":"2009-12-31T10:17:07Z","filter_number":"0","exposure_id":"8810032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.2148333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-12-31T11:15:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-40.5187528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-01T02:18:25Z","filter_number":"0","exposure_id":"8810035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.554625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T03:16:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.8002306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-01T03:18:20Z","filter_number":"0","exposure_id":"8810036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.2250833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T04:16:19Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.0276778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-01T04:18:15Z","filter_number":"0","exposure_id":"8810037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7978333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T05:16:14Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.1966056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-01T05:18:25Z","filter_number":"0","exposure_id":"8810038","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.269375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T06:16:24Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.7336361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"17395",
"exp_start_time":"2010-01-01T06:17:54Z","filter_number":"0","exposure_id":"8810039","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"120.349875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-01-01T07:15:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-40.437375",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"6958",
"exp_start_time":"2009-11-20T10:01:12Z","filter_number":"0","exposure_id":"8670075","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.8137083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-20T10:59:11Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.5045528",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"6958",
"exp_start_time":"2009-11-20T11:01:07Z","filter_number":"0","exposure_id":"8670076","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.9322917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-20T11:59:06Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-41.2663306",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-03T09:42:26Z","filter_number":"0","exposure_id":"9120030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.4435417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T10:40:25Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.234075",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-03T10:42:36Z","filter_number":"0","exposure_id":"9120031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6865833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T11:40:35Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.1861944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-03T11:42:31Z","filter_number":"0","exposure_id":"9120032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.016125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T12:40:30Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.120475",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-03T12:42:42Z","filter_number":"0","exposure_id":"9120033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.4435","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T01:40:41Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.0343056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-03T01:42:37Z","filter_number":"0","exposure_id":"9120034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.9820833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T02:40:36Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.9593389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-03T02:42:48Z","filter_number":"0","exposure_id":"9120035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"136.827125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T03:40:47Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.08375",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"24353",
"exp_start_time":"2010-04-03T03:42:59Z","filter_number":"0","exposure_id":"9120036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.2184583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-04-03T04:40:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-39.4223972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-21T05:39:04Z","filter_number":"0","exposure_id":"8680001","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.904","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T06:37:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.1314806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-21T06:38:59Z","filter_number":"0","exposure_id":"8680002","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.5727083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T07:36:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.1918056",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-21T07:39:10Z","filter_number":"0","exposure_id":"8680003","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.6674167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T08:37:09Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.2435472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-21T08:39:05Z","filter_number":"0","exposure_id":"8680004","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.697375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T09:37:04Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.2854472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-21T09:39:00Z","filter_number":"0","exposure_id":"8680005","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.6534167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T10:36:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.3160333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-21T10:38:55Z","filter_number":"0","exposure_id":"8680006","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.52475","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-21T11:36:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.0536778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-21T11:39:06Z","filter_number":"0","exposure_id":"8680007","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.6161667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T12:37:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.9948222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-22T12:39:01Z","filter_number":"0","exposure_id":"8680008","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.640625","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T01:37:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.9275472",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-22T01:38:56Z","filter_number":"0","exposure_id":"8680009","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.589125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T02:36:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.8529944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"34790",
"exp_start_time":"2009-11-22T02:38:51Z","filter_number":"0","exposure_id":"8680010","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.4719167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T03:36:50Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-49.7225833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T09:45:00Z","filter_number":"0","exposure_id":"8680016","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.71275","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T10:42:59Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.3227972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T10:44:55Z","filter_number":"0","exposure_id":"8680017","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.9588333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T11:42:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.2208083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T11:44:50Z","filter_number":"0","exposure_id":"8680018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.7817917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T12:42:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.1148889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T12:44:45Z","filter_number":"0","exposure_id":"8680019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.54875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T01:42:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.0056389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T01:44:40Z","filter_number":"0","exposure_id":"8680020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.267875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T02:42:39Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.8936083",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T02:44:35Z","filter_number":"0","exposure_id":"8680021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.9459167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T03:42:34Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.7848556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T03:44:04Z","filter_number":"0","exposure_id":"8680022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.61825","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T04:42:03Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.8980944",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T04:43:59Z","filter_number":"0","exposure_id":"8680023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.9372917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T05:41:58Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.0084722",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T05:43:54Z","filter_number":"0","exposure_id":"8680024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"134.2135833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T06:41:53Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.1154556",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T06:43:49Z","filter_number":"0","exposure_id":"8680025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.439875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T07:41:48Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-51.2183972",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T07:43:44Z","filter_number":"0","exposure_id":"8680026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.6075833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T08:41:43Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-50.6201778",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T08:43:55Z","filter_number":"0","exposure_id":"8680027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.2984167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T09:41:54Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.5420889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T09:44:06Z","filter_number":"0","exposure_id":"8680028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.2604583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T10:42:05Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.4574833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T10:44:01Z","filter_number":"0","exposure_id":"8680029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.1510833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-22T11:42:00Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.3673278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"52185",
"exp_start_time":"2009-11-22T11:44:11Z","filter_number":"0","exposure_id":"8680030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"131.9804167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150001"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2009-11-23T12:42:10Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}


,



{"s_fov":"N/A","dec1":"-48.5435806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T07:21:28Z","filter_number":"0","exposure_id":"9760018","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.8829167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T08:19:27Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.5227833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T08:21:23Z","filter_number":"0","exposure_id":"9760019","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"123.7178333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T09:19:22Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.4930389",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T09:21:18Z","filter_number":"0","exposure_id":"9760020","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"122.6285833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T10:19:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.4556167",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T10:21:13Z","filter_number":"0","exposure_id":"9760021","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"121.6050417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T11:19:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.6984917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T11:21:08Z","filter_number":"0","exposure_id":"9760022","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"124.3450417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T12:19:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.7100028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T12:21:18Z","filter_number":"0","exposure_id":"9760023","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"125.4469583","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T01:19:17Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.7112917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T01:21:13Z","filter_number":"0","exposure_id":"9760024","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"126.621375","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T02:19:12Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.7007889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T02:21:08Z","filter_number":"0","exposure_id":"9760025","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.87875","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T03:19:07Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-49.6766611",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T03:21:03Z","filter_number":"0","exposure_id":"9760026","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.2313333","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T04:19:02Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-48.7254889",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T04:21:14Z","filter_number":"0","exposure_id":"9760027","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.2166667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T05:19:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.7854361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T05:21:09Z","filter_number":"0","exposure_id":"9760028","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.777125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T06:19:08Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-44.8284806",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T06:21:19Z","filter_number":"0","exposure_id":"9760029","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.4382917","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T07:19:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-42.8567833",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T07:21:14Z","filter_number":"0","exposure_id":"9760030","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"128.1879167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T08:19:13Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-40.8722028",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T08:21:24Z","filter_number":"0","exposure_id":"9760031","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"127.0154167","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T09:19:23Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-39.9803222",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T09:21:19Z","filter_number":"0","exposure_id":"9760032","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"129.6142083","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T10:19:18Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-41.9372917",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T10:21:29Z","filter_number":"0","exposure_id":"9760033","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"130.8496667","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-11T11:19:28Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-43.8786333",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-11T11:21:39Z","filter_number":"0","exposure_id":"9760034","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"132.1670833","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T12:19:38Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-45.8022278",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-12T12:21:50Z","filter_number":"0","exposure_id":"9760035","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"133.5770417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T01:19:49Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-47.7056111",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-12T01:21:45Z","filter_number":"0","exposure_id":"9760036","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"135.0915417","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T02:19:44Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}
,


{"s_fov":"N/A","dec1":"-46.6221361",
"target_name":"Vela Pulsar/PWN",
"obs_publisher_did":"N/A",
"obs_collection":"N/A","instrument":"N/A","access_format":"N/A","em_max":"N/A","s_xel1":"N/A",
"em_xel":"N/A","dataproduct_type":"N/A","s_xel2":"N/A","o_ucd":"N/A","sched_duration":"69580",
"exp_start_time":"2010-10-12T02:21:56Z","filter_number":"0","exposure_id":"9760037","t_xel":"N/A",
"s_region":"N/A","em_res_power":"N/A","ra1":"137.857125","access_url":"N/A","t_resolution":"N/A",
"facility_name":"N/A","pol_xel":"N/A","access_estsize":"N/A","observation_id":"07200150002"
,"s_resolution":"N/A",
"mode_number":"1","dataproduct_subtype":"N/A","exp_end_time":"2010-10-12T03:19:55Z","calib_type":"N/A",
"em_min":"N/A","pol_states":"N/A"}




]


